Minimal Solvers for Indoor UAV Positioning

In this paper we consider a collection of relative pose problems which arise naturally in applications for visual indoor UAV navigation. We focus on cases where additional information from an onboard IMU is available and thus provides a partial extrinsic calibration through the gravitational vector. The solvers are designed for a partially calibrated camera, for a variety of realistic indoor scenarios, which makes it possible to navigate using images of the ground floor. Current state-of-the-art solvers use more general assumptions, such as using arbitrary planar structures; however, these solvers do not yield adequate reconstructions for real scenes, nor do they perform fast enough to be incorporated in real-time systems. We show that the proposed solvers enjoy better numerical stability, are faster, and require fewer point correspondences, compared to state-of-the-art solvers. These properties are vital components for robust navigation in real-time systems, and we demonstrate on both synthetic and real data that our method outperforms other methods, and yields superior motion estimation.

==> graphs/data/basement_R.txt <==
1 -0.83653
2 -0.80507
3 -1.3814
4 -0.57365
5 -0.67291
6 -1.0629
7 -0.45132
8 -1.0745
9 -0.39805
10 -0.95406
11 -0.45696
12 -1.0141
13 -0.71985
14 -0.58305
15 -1.5298
16 -0.88349
17 -1.0288
18 -0.70637
19 -0.21108
20 -1.0467
21 -0.72749
22 -0.96088
23 -0.37812
24 -0.51619
25 -1.1308
26 -1.3129
27 -1.3342
28 -1.3477
29 -0.60208
30 -0.92738
31 -0.85856
32 -1.1028
33 -0.65118
34 -0.97976
35 -0.40788
36 -0.27911
37 -0.7666
38 -0.80407
39 -0.45402
40 -0.66698
41 -0.6409
42 -1.0866
43 -1.8129
44 -0.17315
45 -1.2228
46 -0.96974
47 -0.52421
48 -0.41936
49 -0.8591
50 -0.60528
51 -0.99168
52 -1.6634
53 -0.98654
54 -1.5024
55 -0.46571
56 -0.4786
57 -1.3351
58 -0.80589
59 -0.63733
60 -0.98731
61 -0.2785
62 -1.2752
63 -0.33431
64 -0.60776
65 -1.0166
66 -0.56216
67 -0.74019
68 -0.84323
69 -1.8844
70 -1.1144
71 -1.3103
72 -1.8345
73 -0.74954
74 -2.0273
75 -0.63774
76 -1.2511
77 -1.1609
78 -0.46433
79 -0.56616
80 -0.28423
81 -0.04051
82 -0.49478
83 -0.88685
84 -0.91405
85 -0.47061
86 -0.92077
87 -0.97934
88 -0.74165
89 -2.3169
90 -4.4445
91 -1.2213
92 -0.61991
93 -0.82211
94 -0.67211
95 -0.7918
96 -1.317
97 -0.5299
98 -1.2616
99 -0.72344
100 -0.60361
101 -0.81273
102 -0.74723
103 -0.6229
104 -0.51046
105 -2.2397
106 -0.56761
107 -1.0365
108 -0.62738
109 -0.97482
110 -0.76512
111 -1.0185
112 -1.6886
113 -0.70431
114 -0.50654
115 -1.8627
116 -0.79611
117 -0.52425
118 -0.72659
119 -1.5461
120 -0.99196
121 -0.59091
122 -0.82663
123 -0.61154
124 -0.95946
125 -0.85916
126 -1.6895
127 -1.5456
128 -0.75432
129 -3.7214
130 -0.49807
131 -1.0754
132 -0.63048
133 -0.60628
134 -0.12966
135 -0.93517
136 -1.1763
137 -0.57317
138 -0.43514
139 -0.98415
140 -0.70588
141 -1.1826
142 -0.18815
143 -2.7147
144 -0.18771
145 -0.47969
146 -0.28772
147 -1.5823
148 -0.6729
149 -0.28445
150 -0.52765
151 -1.03
152 -0.49501
153 -1.909
154 -0.39087
155 -0.40098
156 -0.38758
157 -0.39844
158 -0.59496
159 -0.58673
160 -1.2019
161 -0.16498
162 -1.7396
163 -0.20997
164 -1.1765
165 -0.54509
166 -0.89237
167 -1.8461
168 -0.53609
169 -0.90927
170 -0.6522
171 -1.9883
172 -0.43839
173 -0.4386
174 -0.85243
175 -0.85165
176 -1.095
177 -0.25944
178 -0.51367
179 -0.30334
180 -0.59456
181 -0.75341
182 -1.534
183 -1.383
184 -1.0607
185 -0.62477
186 -0.13793
187 -0.191
188 -0.63143
189 -0.69674
190 -0.34588
191 -0.34577
192 -0.40811
193 -1.1784
194 -0.5608
195 -0.51723
196 -0.58754
197 -0.77106
198 -0.40859
199 -0.47168
200 -0.3042
201 -1.1853
202 -0.47128
203 -0.6802
204 -0.49962
205 -1.5277
206 -0.69714
207 -2.0849
208 -0.51758
209 -2.2625
210 -0.9189
211 -1.18
212 -0.65215
213 -0.47221
214 -0.44249
215 -1.133
216 -0.48044
217 -0.64809
218 -1.2441
219 -1.1201
220 -0.7946
221 -0.37597
222 -0.75953
223 -0.64924
224 -0.43262
225 -0.70467
226 -0.56064
227 -0.79457
228 -0.50138
229 -0.88924
230 -0.19477
231 -1.6971
232 -0.98333
233 -0.71679
234 -0.84814
235 -0.4973
236 -0.67021
237 -0.29312
238 0.052653
239 -0.4796
240 -0.50619
241 -0.62384
242 -0.92815
243 -0.94915
244 -0.64653
245 -1.0931
246 -0.39592
247 -0.35632
248 -0.57593
249 -0.91784
250 -0.51243
251 -0.70491
252 -0.93962
253 -0.76568
254 -0.88135
255 -0.52386
256 -1.8162
257 -0.48662
258 -0.67164
259 -0.89264
260 -1.07
261 -1.3076
262 -1.4751
263 -0.48603
264 -1.446
265 -0.57262
266 -0.33342
267 -0.25059
268 -0.18999
269 -1.4456
270 -0.46984
271 -0.14027
272 -0.627
273 -1.9468
274 -1.2414
275 -1.2899
276 -0.79302
277 -1.4125
278 -0.90557
279 -0.89242
280 -1.1425
281 -0.33533
282 -0.97006
283 -0.78136
284 -0.63084
285 -0.65637
286 -0.46678
287 -0.34671
288 -0.64395
289 -0.68213
290 -0.55048
291 -0.68757
292 -1.2609
293 -2.175
294 -0.50009
295 -0.52486
296 -0.6498
297 0.12078
298 -0.2461
299 -0.31242
300 -0.42235
301 -0.19425
302 -0.40426
303 -0.63645
304 -1.0972
305 -0.3197
306 -0.5384
307 -0.24949
308 -0.72833
309 -0.35781
310 -0.13785
311 -0.75361
312 -0.5656
313 -0.82991
314 -0.91468
315 -0.48039
316 -1.0327
317 -1.5997
318 -0.77877
319 -0.8498
320 -0.43919
321 -0.33169
322 -0.43639
323 -0.21906
324 -0.70208
325 -0.51037
326 -0.14135
327 -0.62489
328 -0.92666
329 -1.8663
330 -0.41071
331 -0.585
332 -1.4694
333 -1.4162
334 -0.10669
335 -0.70433
336 -0.58712
337 -1.0919
338 -0.57284
339 -0.11779
340 -0.43125
341 -0.49253
342 -0.4818
343 -0.36618
344 -0.27208
345 -0.79799
346 -1.6504
347 -0.40342
348 -0.83423
349 -0.33792
350 -0.53351
351 -0.84916
352 -0.53527
353 -0.61009
354 -1.6947
355 -0.96067
356 -0.15334
357 -0.40996
358 -0.40065
359 -1.0035
360 -0.48551
361 -0.51548
362 -0.2444
363 -1.542
364 -1.0879
365 -0.41684
366 -1.3223
367 -0.78402
368 -0.61121
369 -0.67992
370 -1.0482
371 -0.81166
372 -0.46957
373 -0.62652
374 -0.84188
375 -0.29592
376 -0.72348
377 -0.95759
378 -1.1839
379 -2.1874
380 -0.3213
381 -0.63305
382 -0.71623
383 -1.0858
384 -0.89588
385 -0.71343
386 -0.73613
387 -1.3319
388 -1.6578
389 -1.561
390 -2.3377
391 -0.44629
392 -0.87702
393 -0.49873
394 -0.21408
395 -1.0449
396 -0.23987
397 -0.56643
398 -0.45328
399 -1.0215
400 -1.3775
401 -0.44382
402 -0.94549
403 -1.2096
404 -0.89992
405 -2.3725
406 -0.56795
407 -0.43859
408 -1.25
409 -0.101
410 -0.63966
411 -0.31709
412 -1.3522
413 -0.63059
414 -0.31069
415 -0.76037
416 -0.86541
417 -2.0391
418 -1.5692
419 -0.70665
420 -2.1853
421 -0.34247
422 -0.21123
423 -0.84941
424 -1.8086
425 -1.6203
426 -0.72441
427 -1.7627
428 -1.0858
429 -0.24254
430 -1.2726
431 -0.93506
432 -0.42249
433 -0.93247
434 -0.90415
435 -0.1802
436 -1.2418
437 -1.9245
438 -0.2857
439 -0.91077
440 -2.6601
441 -0.87803
442 -0.61338
443 -1.2287
444 -0.67815
445 -0.90978
446 -1.3051
447 -0.78484
448 -1.0839
449 -1.2644
450 -0.91458
451 -1.0352
452 -0.67071
453 -0.44024
454 -0.51248
455 -0.19035
456 -0.53887
457 -0.93235
458 -0.91643
459 -0.72139
460 -0.80059
461 -0.89075
462 -0.69496
463 -1.2094
464 -0.78076
465 -0.65186
466 -1.5557
467 -1.0814
468 -1.1098
469 -1.3024
470 -0.24195
471 -0.37962
472 -2.4418
473 -0.49356
474 -0.43861
475 -0.53453
476 -1.1623
477 -1.907
478 -0.86093
479 -0.5913
480 -0.65007
481 -0.90822
482 -0.42771
483 -0.65873
484 -1.0275
485 -0.55407
486 -1.6717
487 -2.0769
488 -0.55628
489 -1.1039
490 -1.1349
491 -1.324
492 -0.29448
493 -1.5172
494 -1.4864
495 -0.97989
496 -0.59639
497 -1.5635
498 -0.61971
499 -1.0632
500 -0.3372
501 -0.14005
502 0.087688
503 -0.68937
504 -0.91241
505 -1.0101
506 -1.975
507 -2.2366
508 -1.6284
509 -1.3121
510 -0.39574
511 -0.98617
512 -0.72024
513 -0.77018
514 -2.2662
515 -1.1494
516 -1.4066
517 -0.80929
518 -1.076
519 -0.59691
520 -0.81439
521 -1.2203
522 -1.384
523 -0.79723
524 -0.46342
525 -1.5204
526 -0.94371
527 -0.90926
528 -0.60855
529 -1.1157
530 -1.4403
531 -0.38716
532 -1.0501
533 -0.69205
534 -0.49033
535 -1.6889
536 -1.0209
537 -0.30584
538 -0.39643
539 -0.18165
540 -0.96248
541 -0.82679
542 -0.35905
543 -0.81702
544 -1.3557
545 -0.35357
546 -0.64688
547 -1.179
548 -1.7661
549 -0.50107
550 -0.48506
551 -1.6955
552 -0.21475
553 -1.31
554 -0.55946
555 -1.3625
556 -0.91804
557 -0.75434
558 -0.53585
559 -0.57588
560 -1.2599
561 -0.53397
562 -0.7727
563 -0.73127
564 -0.3358
565 -0.61957
566 -0.32934
567 -1.675
568 -1.1708
569 -0.53902
570 -0.38823
571 -0.96683
572 -0.2513
573 -1.5711
574 -0.68073
575 -2.3721
576 -0.78199
577 -0.68111
578 -0.42084
579 -1.3076
580 -1.225
581 -0.25357
582 -0.78053
583 -2.2261
584 -0.84725
585 -0.87281
586 -0.84727
587 -0.27641
588 -0.6473
589 -1.011
590 -1.1429
591 -3.236
592 -1.2884
593 -0.53919
594 -1.3153
595 -1.1009
596 -0.64809
597 -0.48455
598 -0.23457
599 -0.7022
600 -0.58581
601 -1.0398
602 -0.5708
603 -0.79493
604 -0.53249
605 -0.47206
606 -0.2311
607 -0.40362
608 -0.88627
609 -1.1109


==> graphs/data/basement_R_Ding.txt <==
1 1.0012
2 0.88444
3 0.96471
4 0.99227
5 0.9585
6 0.77344
7 0.8319
8 1.0627
9 1.698
10 1.3436
11 1.7007
12 1.8521
13 1.1362
14 1.407
15 0.28728
16 0.3757
17 0.68681
18 -0.087
19 0.64777
20 0.84233
21 0.94413
22 1.0706
23 1.0905
24 1.7153
25 1.7796
26 1.2928
27 0.62941
28 0.29909
29 0.080513
30 0.47143
31 1.5265
32 0.75434
33 1.3159
34 1.7638
35 1.5869
36 1.3681
37 1.1113
38 1.3696
39 1.4612
40 1.769
41 1.8039
42 0.61978
43 0.37676
44 1.0908
45 1.4688
46 1.1022
47 1.0583
48 1.5675
49 1.8639
50 1.1621
51 0.9437
52 1.2805
53 1.6785
54 1.7115
55 0.8541
56 0.51331
57 0.76483
58 1.3526
59 1.2418
60 1.3277
61 1.0844
62 1.3943
63 1.2651
64 1.3199
65 1.5853
66 1.1458
67 1.1817
68 0.97631
69 1.3163
70 1.1679
71 1.7287
72 2.0141
73 0.30818
74 0.1955
75 0.48354
76 0.26272
77 0.28523
78 1.0444
79 1.4022
80 1.388
81 1.7267
82 1.6332
83 1.1448
84 1.3082
85 1.2213
86 0.80623
87 0.60805
88 0.78627
89 0.29798
90 0.40137
91 0.24558
92 0.91468
93 1.3892
94 2.0207
95 1.4529
96 1.2467
97 0.9516
98 0.19248
99 0.48371
100 0.14809
101 0.32535
102 0.94669
103 0.014305
104 0.6154
105 0.60857
106 0.6681
107 0.31077
108 0.26469
109 0.37725
110 0.058759
111 0.44186
112 0.58634
113 0.80554
114 0.71857
115 1.9222
116 2.4772
117 0.068461
118 0.22367
119 0.2213
120 0.41272
121 0.69034
122 0.30881
123 0.89884
124 0.86078
125 1.166
126 1.8577
127 1.7757
128 1.0838
129 0.85289
130 0.9051
131 0.26606
132 0.83788
133 1.0355
134 0.71222
135 0.68038
136 0.56603
137 0.55089
138 1.4004
139 1.741
140 1.4954
141 1.5911
142 1.2304
143 0.85212
144 0.56327
145 0.62609
146 0.69349
147 0.92017
148 0.949
149 0.75324
150 0.35254
151 1.2855
152 1.1501
153 1.3869
154 1.1859
155 1.1547
156 1.5578
157 0.91457
158 0.53854
159 0.67071
160 0.95551
161 1.3628
162 1.3169
163 1.0866
164 1.2026
165 0.83725
166 1.1989
167 0.61478
168 0.64366
169 1.1605
170 1.2591
171 1.4516
172 1.1609
173 0.78926
174 0.41554
175 0.41069
176 0.44342
177 0.64431
178 1.1037
179 1.3695
180 1.276
181 1.4603
182 1.5682
183 1.5452
184 1.4104
185 1.159
186 1.4448
187 1.5322
188 1.2015
189 1.0052
190 1.7511
191 1.8059
192 1.7506
193 1.4825
194 1.6949
195 1.3913
196 0.6921
197 0.95712
198 0.85526
199 1.1105
200 0.68431
201 0.68923
202 0.83295
203 1.0339
204 1.1064
205 1.4365
206 1.5512
207 1.5491
208 1.5749
209 1.5065
210 1.3971
211 1.6939
212 1.8397
213 1.3062
214 0.54844
215 0.70594
216 1.3496
217 1.2673
218 1.2823
219 1.6594
220 1.2246
221 1.7381
222 1.4301
223 0.70147
224 0.91028
225 0.30468
226 0.17439
227 1.0169
228 1.4894
229 1.3561
230 1.4645
231 1.103
232 1.3284
233 1.5806
234 1.0435
235 0.7382
236 0.69816
237 1.067
238 1.1614
239 0.95297
240 0.87988
241 1.0995
242 1.0164
243 1.2691
244 1.2232
245 1.1206
246 1.4936
247 1.1032
248 0.98439
249 1.5723
250 1.4625
251 1.7606
252 1.5904
253 1.0017
254 -0.18573
255 0.13386
256 0.71316
257 0.61208
258 0.80779
259 1.2825
260 1.302
261 1.4209
262 1.3786
263 1.7513
264 1.247
265 0.6129
266 1.3303
267 1.5298
268 0.48286
269 1.5649
270 1.0747
271 1.397
272 1.3473
273 0.18649
274 1.1222
275 1.0204
276 1.032
277 1.0177
278 1.0456
279 1.8685
280 1.5379
281 1.4629
282 0.54297
283 0.15505
284 1.0342
285 1.2097
286 1.069
287 1.4057
288 1.7791
289 1.593
290 1.626
291 1.6396
292 1.7039
293 0.16593
294 0.23269
295 0.3855
296 0.025916
297 1.304
298 1.0057
299 0.72093
300 1.8309
301 0.8658
302 1.5825
303 0.63284
304 0.6874
305 0.80563
306 1.6064
307 0.90811
308 1.749
309 1.5586
310 1.3942
311 0.37025
312 1.5555
313 1.7912
314 1.4114
315 1.2309
316 0.22639
317 0.69021
318 0.73372
319 0.78506
320 0.75311
321 0.92524
322 1.2597
323 0.88061
324 1.1366
325 1.4899
326 1.6511
327 1.4785
328 0.5716
329 0.6402
330 0.033495
331 0.75853
332 1.8225
333 1.6126
334 1.7711
335 1.7781
336 1.3779
337 1.1385
338 1.635
339 1.3618
340 1.205
341 0.95409
342 0.55802
343 0.65666
344 1.6127
345 1.2881
346 1.2022
347 1.1594
348 0.75976
349 0.78853
350 0.91576
351 0.31333
352 1.2791
353 1.5284
354 1.7358
355 1.6652
356 0.76101
357 1.2427
358 1.2585
359 1.6737
360 1.7107
361 1.2772
362 1.7647
363 1.4865
364 1.1482
365 1.6868
366 1.4116
367 1.2461
368 1.0674
369 1.168
370 1.094
371 1.0202
372 0.8957
373 0.85954
374 0.76482
375 0.69346
376 1.2488
377 1.6795
378 1.7322
379 1.4532
380 1.6286
381 1.9491
382 1.0457
383 1.3549
384 1.2194
385 1.5796
386 1.547
387 1.0808
388 -0.22251
389 -0.28142
390 0.60637
391 0.81755
392 0.85121
393 0.9377
394 0.63888
395 0.46752
396 0.42681
397 0.53442
398 1.139
399 1.3888
400 2.0819
401 0.72217
402 0.79794
403 0.061572
404 0.86509
405 2.0704
406 1.3319
407 0.99962
408 1.0257
409 1.345
410 1.0475
411 1.1107
412 1.5579
413 1.7627
414 1.74
415 1.3416
416 0.61764
417 0.9353
418 0.59341
419 0.9094
420 0.10015
421 0.2166
422 -0.066209
423 0.6245
424 0.50595
425 1.4846
426 1.7355
427 1.6506
428 0.96053
429 1.4627
430 1.1181
431 0.85856
432 0.74575
433 1.4677
434 0.76923
435 1.4676
436 1.6239
437 1.7677
438 1.5214
439 1.0523
440 1.6401
441 0.81698
442 1.1473
443 1.1729
444 0.85959
445 0.99378
446 0.98525
447 1.4369
448 1.2803
449 1.2048
450 1.3197
451 1.4864
452 1.0744
453 0.14741
454 0.65552
455 1.8935
456 1.4785
457 0.83579
458 1.0524
459 1.1196
460 1.4082
461 1.3692
462 1.6796
463 1.9042
464 1.4252
465 1.6331
466 2.0225
467 1.158
468 0.18071
469 0.5002
470 1.5833
471 1.898
472 0.93678
473 0.67928
474 0.24945
475 1.5439
476 1.7339
477 1.6853
478 1.0738
479 1.6483
480 1.745
481 1.607
482 0.82235
483 1.4365
484 1.7851
485 1.6066
486 0.38709
487 0.94381
488 1.433
489 1.3065
490 1.1192
491 1.8
492 1.0113
493 1.0114
494 1.477
495 1.6439
496 1.8323
497 0.97649
498 1.0347
499 0.89502
500 0.83755
501 1.0491
502 1.5288
503 2.1851
504 1.3572
505 1.8595
506 1.456
507 1.0815
508 0.85224
509 1.2065
510 1.3888
511 1.4824
512 1.1293
513 1.5754
514 1.5748
515 0.44905
516 0.47123
517 0.16325
518 0.093897
519 0.87318
520 0.68405
521 1.72
522 1.7442
523 1.0736
524 0.94652
525 0.68819
526 1.8794
527 1.6213
528 0.93968
529 0.82156
530 1.5386
531 1.8599
532 0.8233
533 0.061867
534 1.8055
535 1.6264
536 0.9943
537 0.43963
538 1.2206
539 1.5672
540 1.7471
541 1.5106
542 0.59246
543 0.12005
544 1.5207
545 1.7173
546 1.1343
547 0.65317
548 0.79536
549 1.3207
550 1.3301
551 1.3073
552 1.5822
553 1.7234
554 1.3771
555 0.45086
556 -0.084047
557 0.42021
558 0.47131
559 1.4871
560 1.93
561 1.8278
562 1.6878
563 1.7384
564 1.49
565 1.421
566 1.5581
567 1.4748
568 1.6239
569 1.8105
570 0.50829
571 1.1879
572 1.6567
573 1.3767
574 0.66028
575 1.8058
576 1.6292
577 1.0342
578 0.5317
579 1.1131
580 0.97294
581 1.7342
582 1.2874
583 1.023
584 0.87286
585 1.8311
586 1.1236
587 1.7108
588 1.4514
589 0.98737
590 1.1158
591 1.4495
592 1.5031
593 1.6002
594 1.4342
595 0.59806
596 0.50802
597 1.5318
598 1.3427
599 1.5394
600 1.113
601 0.2796
602 0.54015
603 0.32993
604 1.4393
605 1.0751
606 1.7926
607 1.5632
608 1.4961
609 1.53


==> graphs/data/basement_R_Kukelova.txt <==
1 -0.062986
2 0.15779
3 -0.084032
4 -0.30506
5 0.032162
6 0.28762
7 -0.068364
8 0.11325
9 0.77211
10 -0.28306
11 0.21433
12 -0.65962
13 0.27
14 -0.18399
15 -0.62411
16 0.066766
17 -0.37871
18 -0.33004
19 -0.066703
20 -0.29788
21 -0.13947
22 -0.045319
23 -0.54166
24 -0.11095
25 0.11817
26 -0.059829
27 -0.039446
28 0.10598
29 0.35992
30 -0.0062377
31 0.19826
32 -0.27662
33 -0.2075
34 -0.18899
35 0.31418
36 -0.22571
37 0.33572
38 -0.41525
39 -0.20412
40 0.22923
41 -0.72179
42 0.14239
43 -0.44833
44 -0.3226
45 -0.34345
46 0.082889
47 -0.024253
48 -0.15502
49 -0.17806
50 -0.16007
51 -0.49821
52 -0.099449
53 -0.76184
54 0.29888
55 -0.0070868
56 -0.47724
57 -0.47458
58 -0.39354
59 -0.18242
60 -0.080467
61 -0.56877
62 -0.43771
63 -0.13365
64 -0.037211
65 -0.44622
66 -0.40397
67 -0.53392
68 -0.35518
69 -0.31819
70 -0.40196
71 -0.55415
72 -0.0032999
73 0.22278
74 -0.36466
75 -0.36547
76 -0.7601
77 -0.096019
78 -0.16781
79 -0.43929
80 -0.33025
81 -0.19154
82 -0.79952
83 0.1025
84 0.085608
85 -0.53816
86 -0.31038
87 0.1939
88 -0.40152
89 -0.21956
90 0.13776
91 -0.61206
92 -0.21768
93 -0.46336
94 -0.20454
95 -0.15366
96 -0.081606
97 0.007709
98 -0.65102
99 0.16272
100 0.26385
101 -0.095722
102 -0.39503
103 -0.0089688
104 -0.38701
105 -0.33153
106 0.64107
107 -0.74136
108 -0.37953
109 -0.061782
110 -0.37105
111 -0.81508
112 -0.51278
113 -0.36556
114 0.030037
115 -0.2098
116 -0.20631
117 -0.035275
118 0.24638
119 -0.10205
120 -0.044522
121 0.43103
122 -0.097954
123 -0.18911
124 0.17679
125 -0.39529
126 0.18443
127 0.36536
128 -0.28085
129 -0.24521
130 0.25479
131 0.54394
132 0.34654
133 0.28616
134 -0.77817
135 -0.52573
136 -0.1066
137 -0.27938
138 -0.17664
139 -0.33317
140 -0.48381
141 0.013689
142 0.6302
143 -0.51744
144 0.45021
145 0.30067
146 -0.046685
147 -0.11587
148 -0.39999
149 -0.23473
150 -0.16645
151 0.04734
152 -0.13547
153 -0.2396
154 -0.13579
155 -0.17881
156 -0.9919
157 -0.41876
158 -0.42642
159 -0.3451
160 -0.83102
161 -0.34272
162 -0.074615
163 -0.52247
164 -0.037899
165 0.2015
166 -0.074695
167 -0.65785
168 -0.096164
169 -0.71419
170 -0.10983
171 -0.10208
172 -0.27345
173 -0.4188
174 -0.45632
175 -0.42584
176 -0.16868
177 -0.39287
178 -0.33434
179 -0.19817
180 -0.073921
181 -0.45256
182 -0.39708
183 -0.57121
184 0.20864
185 0.0035617
186 -0.25841
187 -0.036101
188 -0.44637
189 -0.69037
190 0.093894
191 0.037572
192 -0.14995
193 -0.42745
194 -0.67349
195 -0.62587
196 -0.25027
197 -0.27342
198 0.19507
199 -0.46424
200 -0.00040414
201 -0.15228
202 -0.54818
203 -0.56301
204 -0.20737
205 0.048871
206 -0.45277
207 -1.0612
208 -0.60778
209 -0.55924
210 0.0040323
211 -0.39688
212 -0.30593
213 -0.4001
214 -0.73143
215 0.021548
216 0.22474
217 -0.38541
218 0.35259
219 -0.74572
220 0.050745
221 0.50811
222 -0.2612
223 -0.39575
224 -0.045997
225 -0.93545
226 -0.25008
227 -0.25872
228 0.055469
229 -0.19892
230 0.082775
231 -0.54604
232 -0.2394
233 0.12433
234 -0.60008
235 -0.29543
236 -0.31024
237 -0.016861
238 -0.36503
239 -0.6827
240 0.34808
241 -0.72526
242 -0.65253
243 -0.18483
244 -0.14694
245 -0.14995
246 -0.086906
247 0.064656
248 -0.20554
249 -0.096597
250 -0.60949
251 -0.056404
252 0.11393
253 0.16359
254 -0.31702
255 -0.2859
256 -0.36992
257 -0.63206
258 -0.012106
259 0.047307
260 0.10495
261 0.14226
262 -0.36037
263 -0.55213
264 0.11245
265 -0.66262
266 -0.28184
267 -0.90482
268 -0.11091
269 -0.23955
270 0.039528
271 -0.36293
272 -0.27725
273 -0.15108
274 -0.50341
275 -0.69505
276 -0.39439
277 -0.0389
278 0.42299
279 0.47408
280 -0.17478
281 0.32783
282 0.4957
283 0.34873
284 -0.043232
285 -0.22958
286 -1.2432
287 -0.41948
288 -0.23431
289 -0.66116
290 0.087913
291 -0.0074634
292 -0.49805
293 -0.4018
294 -0.62322
295 0.47284
296 -0.55582
297 0.16081
298 -0.59799
299 -0.16061
300 0.60818
301 0.047605
302 0.030924
303 -0.092667
304 0.96738
305 -0.11217
306 0.30111
307 0.60785
308 0.22145
309 0.21653
310 0.015214
311 -0.60147
312 -0.050488
313 -0.10705
314 -0.32516
315 -0.49836
316 -0.28435
317 -0.29988
318 -0.50063
319 -0.46652
320 -0.34478
321 -0.31052
322 0.025186
323 -0.26329
324 -0.19764
325 -0.16591
326 0.014974
327 0.079952
328 -0.28449
329 -0.24273
330 -0.21219
331 -0.19681
332 0.0076841
333 -0.2355
334 0.090038
335 -0.64376
336 -0.28677
337 -0.43206
338 0.65849
339 -0.17136
340 -0.71296
341 -0.5166
342 -0.85178
343 0.48357
344 -0.10236
345 -0.21078
346 -0.035021
347 0.33
348 -0.12848
349 -0.044828
350 0.001854
351 -0.57669
352 0.24293
353 0.55341
354 0.43047
355 -0.06463
356 -0.089713
357 0.095641
358 0.22227
359 -0.45254
360 -0.12152
361 -0.15663
362 0.20477
363 0.24408
364 -0.39658
365 -0.29374
366 -0.10856
367 -0.3243
368 -0.60604
369 -0.26086
370 0.23498
371 0.029722
372 -0.070184
373 -0.033737
374 0.075696
375 -0.31484
376 -0.20979
377 -0.10682
378 0.17561
379 0.12778
380 0.19811
381 0.15594
382 -0.22433
383 -0.095925
384 -0.58245
385 -0.36627
386 -0.28301
387 0.19231
388 -0.043427
389 0.40682
390 -0.016613
391 0.55264
392 -0.30395
393 0.0063779
394 -0.088103
395 -0.65947
396 -0.39091
397 -0.60907
398 0.43118
399 0.27024
400 0.080551
401 -0.48266
402 -0.08645
403 -0.57082
404 -0.27776
405 -0.13165
406 -0.83683
407 -0.53872
408 0.27686
409 -0.42544
410 -0.06212
411 -0.30608
412 0.05817
413 0.68189
414 -0.40911
415 0.0046292
416 -0.06832
417 0.023544
418 0.1751
419 -0.52472
420 0.12268
421 0.10842
422 -0.037428
423 -0.40644
424 -0.40425
425 -1.3923
426 -0.2305
427 0.036371
428 -0.32235
429 0.57297
430 -0.38906
431 -0.21375
432 -0.409
433 0.3209
434 -0.29597
435 0.44595
436 0.63298
437 0.18041
438 -0.51824
439 0.18839
440 -0.19181
441 -0.33622
442 -0.29092
443 -0.16464
444 -0.99002
445 0.21299
446 -0.16058
447 -0.76969
448 -0.41438
449 -0.59626
450 0.28886
451 0.22189
452 -0.063734
453 0.36992
454 0.0053034
455 0.096351
456 -0.56453
457 -0.20227
458 0.087359
459 -0.31436
460 0.4394
461 -0.022153
462 -0.70334
463 -0.16563
464 -0.2579
465 -0.64757
466 -0.46579
467 -0.11083
468 -0.50105
469 -0.48351
470 0.44304
471 -0.024889
472 0.07066
473 0.42024
474 0.39365
475 -0.31749
476 -0.5851
477 -0.46445
478 -0.88722
479 0.043185
480 -0.63213
481 -0.089553
482 -0.49364
483 0.43168
484 -0.0047247
485 -0.38156
486 -0.4514
487 -1.3312
488 0.010084
489 0.29058
490 -0.25262
491 -0.22973
492 0.07573
493 0.56193
494 0.34823
495 0.022977
496 0.47379
497 0.54878
498 -0.0047242
499 0.15284
500 -0.32014
501 0.29904
502 0.017421
503 0.15842
504 -1.0142
505 0.30973
506 0.10655
507 -0.54016
508 -0.54143
509 -0.56702
510 -0.051087
511 0.15836
512 -0.0073323
513 -0.16925
514 0.37092
515 -0.077163
516 -0.33162
517 0.093523
518 -0.23099
519 -0.18786
520 -0.17993
521 -0.062345
522 0.24387
523 0.27966
524 -0.24352
525 -0.29318
526 0.22847
527 -0.044888
528 -0.13925
529 -0.27329
530 0.58831
531 -0.13421
532 0.53053
533 -0.85101
534 0.25186
535 -0.045629
536 0.3221
537 0.31173
538 0.47238
539 0.34698
540 0.12621
541 -0.9544
542 -0.36791
543 -0.50371
544 -0.18098
545 0.2949
546 -0.49666
547 -0.42283
548 -0.46045
549 0.20479
550 0.16142
551 -0.97966
552 0.41966
553 -0.16013
554 0.3644
555 -0.12226
556 -0.010242
557 -0.35545
558 -0.5052
559 0.2426
560 -0.13652
561 0.07692
562 -0.35614
563 -0.22323
564 0.37744
565 0.7336
566 -0.15604
567 -0.79019
568 -0.51386
569 0.14207
570 -0.31237
571 0.035492
572 0.56586
573 -0.36012
574 -0.57125
575 0.34339
576 0.099912
577 0.39534
578 -0.18118
579 -0.1051
580 -0.31241
581 -0.54268
582 0.084096
583 0.063199
584 -0.72189
585 -0.32114
586 0.75542
587 -0.76379
588 -0.069674
589 0.12116
590 -0.12566
591 0.29577
592 0.02938
593 -0.32854
594 0.36591
595 -0.29501
596 -0.26418
597 -0.51619
598 -0.098844
599 0.3745
600 -0.27113
601 0.49759
602 0.024335
603 -0.79239
604 0.041614
605 0.88196
606 0.3517
607 0.69331
608 0.21539
609 0.11553


==> graphs/data/basement_f.txt <==
1 -0.7569
2 -0.1634
3 -0.30471
4 -0.70078
5 -0.43018
6 -0.33306
7 -0.72373
8 -0.60222
9 -2.0459
10 -1.6425
11 -1.2202
12 -0.56922
13 -1.072
14 -0.74238
15 -0.34615
16 -0.36327
17 -0.71455
18 -1.528
19 -1.1387
20 -1.1993
21 -0.97403
22 -0.95839
23 -1.2966
24 -0.34637
25 -1.0108
26 -1.3081
27 -0.73319
28 -0.43716
29 -0.89361
30 -1.012
31 -1.3559
32 -0.55869
33 -0.79783
34 -1.0112
35 -1.6995
36 -0.8913
37 -0.66381
38 -1.1424
39 -0.75315
40 -0.9546
41 -1.5452
42 -0.32706
43 -0.62338
44 -1.3832
45 -2.0117
46 -0.40942
47 -0.72341
48 -0.79425
49 -0.42365
50 -0.67667
51 -0.2693
52 -2.4038
53 -1.4024
54 -1.44
55 -0.82111
56 -0.75184
57 -1.8596
58 -1.5289
59 -1.2424
60 -0.89627
61 -0.76515
62 -0.72831
63 -1.577
64 -0.93183
65 -0.50283
66 -0.55929
67 -0.80536
68 -1.588
69 -0.71342
70 -1.0216
71 -0.39337
72 -1.2018
73 -0.57833
74 -1.1213
75 -1.3328
76 -1.4776
77 -1.9593
78 -0.70557
79 -0.92042
80 -1.071
81 -0.57999
82 -1.1138
83 -0.67618
84 -1.3767
85 -0.45609
86 -0.65097
87 -0.34299
88 -0.59636
89 -0.64501
90 -0.59407
91 -0.6757
92 -1.0581
93 -0.97354
94 -0.4779
95 -0.51529
96 -1.0988
97 -0.79444
98 -0.38209
99 -1.5938
100 -0.85379
101 -0.8445
102 -1.4334
103 -0.70326
104 -0.71726
105 -3.3508
106 -0.35776
107 -0.63874
108 -0.45161
109 -0.17244
110 -0.4681
111 -0.13571
112 -0.1363
113 -0.74175
114 -0.59413
115 -0.57493
116 -0.3505
117 -0.67346
118 -0.78611
119 -1.1052
120 -0.40616
121 -0.81904
122 -0.45979
123 -1.1716
124 -2.2023
125 -0.3238
126 -1.7182
127 -0.59158
128 -0.98919
129 -0.80734
130 -0.24537
131 -0.73715
132 -1.2456
133 -3.015
134 -0.59671
135 -0.69796
136 -0.70038
137 -0.68603
138 -0.94603
139 -1.088
140 -1.3535
141 -0.67557
142 -0.65988
143 -0.47847
144 -0.30283
145 -0.77764
146 -0.73599
147 -1.2974
148 -1.1781
149 -0.16896
150 -0.54831
151 -1.5815
152 -1.4198
153 -0.91616
154 -1.1039
155 -0.81578
156 -1.996
157 -1.0378
158 -0.64427
159 -0.83018
160 -0.76458
161 -0.76875
162 -0.63844
163 -0.6969
164 -0.41343
165 -0.77692
166 -1.2889
167 -0.37783
168 -1.1517
169 -0.40894
170 -0.85817
171 -1.1855
172 -0.5968
173 -2.0111
174 -0.70979
175 -0.59459
176 -0.6221
177 -0.48364
178 -0.33611
179 -0.89216
180 -1.7931
181 -0.21744
182 -0.40546
183 -0.79617
184 -0.881
185 -0.45713
186 -1.3472
187 -0.8746
188 -0.22415
189 -0.14387
190 -1.0753
191 -1.0061
192 -2.2455
193 -1.3273
194 -1.4699
195 -2.2502
196 -0.72522
197 -0.96924
198 -0.27492
199 -0.55776
200 -0.15561
201 -0.26732
202 -0.60959
203 -0.85004
204 -0.25779
205 -1.3077
206 -0.66432
207 -2.1876
208 -2.0553
209 -1.8695
210 -0.69426
211 -0.28838
212 -1.1963
213 -0.60903
214 -0.25552
215 -0.68903
216 -1.7033
217 -0.92883
218 -0.75972
219 -0.64844
220 -1.2662
221 -1.4135
222 -0.84014
223 -0.92585
224 -2.1184
225 -0.90101
226 -0.40189
227 -0.43979
228 -0.83359
229 -0.29119
230 -0.5555
231 -2.3672
232 -1.4202
233 -0.42169
234 -0.84598
235 -0.73605
236 -0.18255
237 -1.6119
238 -0.22819
239 -0.74582
240 -1.3807
241 -0.29757
242 -0.40163
243 -1.1669
244 -1.3106
245 -1.1334
246 -0.41838
247 -0.29101
248 -0.42771
249 -0.60316
250 -0.89764
251 -0.36047
252 -0.6008
253 -0.81765
254 -0.82065
255 -0.80439
256 -1.6721
257 -1.2503
258 -0.35499
259 -1.2849
260 -1.3271
261 -0.7036
262 -0.67254
263 -0.63144
264 -0.60539
265 -0.72312
266 -0.80794
267 -1.2552
268 -1.279
269 -1.3045
270 -1.2558
271 -0.26043
272 -1.3408
273 -0.92239
274 -1.8128
275 -0.85064
276 -2.0013
277 -0.35928
278 -1.4575
279 -2.1398
280 -0.56863
281 -1.0057
282 -0.40956
283 -0.17191
284 -1.2796
285 -2.359
286 -0.56102
287 -1.045
288 -0.55295
289 -0.87173
290 -2.3729
291 -0.51698
292 -0.42912
293 -1.012
294 -0.549
295 -0.27153
296 -0.57853
297 -0.50693
298 -1.3196
299 -0.21805
300 -0.51025
301 -2.3791
302 -0.96018
303 -0.67976
304 -1.0957
305 -0.6943
306 -1.0925
307 -0.37014
308 -1.4521
309 -0.6034
310 -1.0511
311 -1.05
312 -0.5822
313 -0.42809
314 -0.83668
315 -0.69587
316 -0.48592
317 -0.5363
318 -0.70271
319 -0.29017
320 -0.35868
321 -0.98666
322 -0.47962
323 -0.73425
324 -0.5257
325 -0.26708
326 -0.28574
327 -0.15505
328 -0.47931
329 -0.44028
330 -0.65167
331 -1.3235
332 -0.65184
333 -0.71978
334 -1.4057
335 -0.5701
336 -0.89003
337 -1.7231
338 -0.52905
339 -0.83817
340 -1.2261
341 -0.54781
342 -0.82209
343 -0.61459
344 -0.38386
345 -0.87479
346 -0.70429
347 -1.3212
348 -0.15614
349 -0.73245
350 -1.299
351 -0.53782
352 -1.0888
353 -1.463
354 -0.55928
355 -0.67311
356 -0.66111
357 -0.72248
358 -1.7527
359 -0.35662
360 -1.028
361 -1.04
362 -0.83091
363 -0.62132
364 -1.5266
365 -0.82236
366 -0.78663
367 -0.24961
368 -0.16894
369 -0.22537
370 -0.56219
371 -0.73764
372 -1.3336
373 -1.1305
374 -1.1526
375 -0.67391
376 -0.24733
377 -0.61458
378 -0.44535
379 -0.48837
380 -1.1117
381 -0.33874
382 -0.26226
383 -1.6183
384 -0.55928
385 -0.19155
386 -0.68846
387 -0.98668
388 -1.3842
389 -0.66781
390 -0.66888
391 -0.9711
392 -2.743
393 -0.40494
394 -0.26806
395 -0.20297
396 -0.42343
397 -1.7849
398 -0.56807
399 -0.83274
400 -0.54294
401 -0.59438
402 -0.43842
403 -0.33836
404 -0.15098
405 -1.0806
406 -0.61697
407 -0.49692
408 -1.6436
409 -0.88395
410 -0.42046
411 -0.72024
412 -0.87492
413 -0.85511
414 -1.2755
415 -2.0772
416 -0.58245
417 -2.0014
418 -0.72906
419 -1.5716
420 -0.71268
421 -0.39113
422 -0.28659
423 -0.5004
424 -1.0601
425 -0.29718
426 -1.0663
427 -1.7697
428 -1.7008
429 -0.71636
430 -1.4491
431 -0.95128
432 -1.5469
433 -0.73181
434 -1.2629
435 -0.80324
436 -1.4454
437 -1.1107
438 -0.3801
439 -1.129
440 -1.1446
441 -1.0081
442 -1.051
443 -1.1119
444 -1.5187
445 -0.41086
446 -1.1421
447 -0.49347
448 -1.1866
449 -0.53279
450 -1.1364
451 -1.7363
452 -0.74586
453 -0.88109
454 -0.38606
455 -0.88462
456 -0.77135
457 -0.55704
458 -1.5258
459 -0.34349
460 -0.52008
461 -1.1173
462 -1.6972
463 -0.95291
464 -0.78125
465 -0.59201
466 -0.69141
467 -0.28343
468 -0.20074
469 -0.48509
470 -0.85308
471 -1.6887
472 -0.24297
473 -0.75109
474 -0.95393
475 -1.1678
476 -1.1402
477 -0.63163
478 -0.61125
479 -1.8366
480 -0.80913
481 -0.82364
482 -0.5703
483 -1.0232
484 -0.73314
485 -1.544
486 -0.53328
487 -1.3761
488 -1.4622
489 -1.0043
490 -0.76908
491 -2.2505
492 -1.3122
493 -0.38727
494 -1.8556
495 -0.72511
496 -0.99063
497 -0.39319
498 -1.4178
499 -1.1208
500 -0.29668
501 -0.23542
502 -0.44438
503 -0.73669
504 -1.0329
505 -0.42067
506 -0.67302
507 -0.96629
508 -0.35808
509 -0.88373
510 -0.91828
511 -1.2336
512 -0.86512
513 -1.8555
514 -1.0789
515 -0.9313
516 -1.0248
517 -0.75982
518 -0.96305
519 -0.96733
520 -1.0809
521 -1.3303
522 -1.3732
523 -1.3262
524 -1.4522
525 -0.75038
526 -0.78221
527 -0.74548
528 -0.62071
529 -1.3543
530 -2.503
531 -1.2849
532 -1.0541
533 -0.98454
534 -0.93533
535 -0.90261
536 -1.0493
537 -0.89764
538 -0.51301
539 -0.9012
540 -0.29497
541 -0.42114
542 -0.18004
543 -0.99503
544 -1.3925
545 -0.63697
546 -0.95017
547 -0.83709
548 -1.2624
549 -0.9237
550 -0.94729
551 -0.64133
552 -0.63871
553 -2.0849
554 -0.68062
555 -0.67549
556 -1.9324
557 -1.6436
558 -0.39724
559 -1.0824
560 -0.47644
561 -0.34557
562 -0.87269
563 -0.81736
564 -1.7885
565 -0.78225
566 -0.94188
567 -1.4531
568 -1.1681
569 -1.3254
570 -1.0356
571 -1.012
572 -1.3226
573 -1.1016
574 -1.9014
575 -1.1118
576 -1.3885
577 -1.1344
578 -0.47977
579 -1.541
580 -0.90357
581 -1.4625
582 -0.9809
583 -0.21928
584 -0.91649
585 -1.1832
586 -0.70571
587 -1.6513
588 -1.7225
589 -1.0572
590 -1.0264
591 -1.0254
592 -0.85117
593 -3.906
594 -1.6488
595 -0.87277
596 -1.0892
597 -0.88823
598 -1.1026
599 -0.53683
600 -1.5254
601 -0.83269
602 -0.4699
603 -1.6391
604 -1.1488
605 -0.63508
606 -1.2583
607 -0.70769
608 -0.32335
609 -1.0412


==> graphs/data/basement_f_Ding.txt <==
1 -0.26091
2 -1.0464
3 -0.24614
4 -0.73623
5 -2.3201
6 -0.33607
7 -0.38779
8 -0.29973
9 -0.85077
10 -0.79206
11 -0.31292
12 -0.19735
13 -1.4375
14 -0.51999
15 -0.4072
16 -0.31994
17 -0.28125
18 -0.61778
19 -0.63833
20 -0.39851
21 -0.36522
22 -0.1622
23 -0.444
24 -0.33428
25 -0.3832
26 -1.4091
27 -0.26775
28 -0.3301
29 -0.32002
30 -0.30478
31 -0.22209
32 -1.1437
33 -2.0663
34 -0.6043
35 -1.0069
36 -0.20454
37 -1.1757
38 -0.29362
39 -0.78948
40 -0.36999
41 -0.64986
42 -0.54668
43 -0.38294
44 -0.65809
45 -0.30049
46 -0.27844
47 -0.20302
48 -0.565
49 -0.87862
50 -0.76335
51 -1.9785
52 -1.0168
53 -0.25236
54 -1.0941
55 -0.36444
56 -0.51311
57 -0.48002
58 -0.417
59 -0.25533
60 -0.43966
61 -0.19391
62 -0.63593
63 -0.34099
64 -1.6028
65 -0.29949
66 -0.277
67 -0.81535
68 -0.68732
69 -0.61895
70 -0.4648
71 -0.41828
72 -1.4464
73 -0.56948
74 -0.23826
75 -0.49513
76 -0.44219
77 -0.46555
78 -0.52991
79 -0.18564
80 -1.0202
81 -0.624
82 -0.21999
83 -0.63481
84 -0.733
85 -0.15735
86 -1.8086
87 -0.76039
88 -0.71607
89 -0.44919
90 -0.3803
91 -0.23101
92 -1.0442
93 -0.20964
94 -0.56957
95 -0.26262
96 -0.24479
97 -0.23865
98 -0.2737
99 -0.45317
100 -0.62912
101 -0.45763
102 -0.73098
103 -0.88534
104 -0.30514
105 -0.44113
106 -0.4397
107 -0.79802
108 -1.2765
109 -0.48972
110 -2.663
111 -0.32761
112 -0.54097
113 -0.21228
114 -0.41097
115 -0.39887
116 -0.53995
117 -1.0124
118 -0.57106
119 -0.32621
120 -0.64007
121 -2.2325
122 -0.41685
123 -1.2465
124 -1.0486
125 -0.53287
126 -0.65911
127 -0.49539
128 -1.0483
129 -0.59942
130 -0.76947
131 -0.98055
132 -0.38442
133 -0.35756
134 -0.44954
135 -0.87048
136 -0.91854
137 -0.57517
138 -1.3738
139 -0.7768
140 -0.18475
141 -0.24636
142 -0.67844
143 -0.67118
144 -0.1971
145 -1.0144
146 -0.76239
147 -0.16776
148 -0.40218
149 -0.13607
150 -0.65114
151 -0.90705
152 -0.28803
153 -0.68418
154 -0.57907
155 -0.13544
156 -1.377
157 -0.62017
158 -0.91157
159 -1.1828
160 -0.7765
161 -0.25539
162 -0.32617
163 -0.47945
164 -0.22726
165 -0.9972
166 -0.72709
167 -0.21975
168 -0.29748
169 -0.80092
170 -0.46965
171 -0.22452
172 -0.28223
173 -0.60496
174 -0.64523
175 -0.27603
176 -0.46332
177 -0.4306
178 -0.35383
179 -0.19704
180 -0.52828
181 -0.25199
182 -0.32749
183 -0.62935
184 -0.82593
185 -0.88654
186 -0.22907
187 -0.23875
188 -0.19602
189 -0.51593
190 -1.0719
191 -1.3065
192 -0.16155
193 -0.51455
194 -0.56016
195 -0.66553
196 -0.25709
197 -0.14781
198 -0.18276
199 -1.1508
200 -0.18496
201 -0.87384
202 -0.66465
203 -1.0217
204 -1.1545
205 -0.19258
206 -0.94274
207 -1.1649
208 -1.6279
209 -0.13796
210 -0.82999
211 -0.29653
212 -0.15734
213 -0.37926
214 -0.52721
215 -3.9421
216 -0.24887
217 -0.70894
218 -0.32326
219 -0.4954
220 -0.13911
221 -0.50392
222 -0.77695
223 -0.18757
224 -0.69827
225 -0.47437
226 -0.34216
227 -0.14025
228 -0.15603
229 -0.53665
230 -0.25415
231 -0.72322
232 -0.39403
233 -0.29872
234 -0.24484
235 -0.20667
236 -0.25402
237 -0.18948
238 -1.7386
239 -0.42466
240 -0.383
241 -0.25657
242 -0.54214
243 -0.18591
244 -0.36699
245 -0.44274
246 -0.77665
247 -0.23833
248 -0.77682
249 -1.3395
250 -0.34773
251 -0.33159
252 -0.35461
253 -0.1927
254 -0.33269
255 -0.371
256 -0.26065
257 -0.33331
258 -0.50712
259 -0.23479
260 -0.43566
261 -0.33212
262 -1.6628
263 -3.2837
264 -0.50491
265 -0.88016
266 -1.2097
267 -0.51288
268 -0.49063
269 -0.51466
270 -0.20322
271 -0.40182
272 -0.25079
273 0
274 -1.1928
275 -0.28111
276 -0.13281
277 -0.29135
278 -0.80426
279 -0.84131
280 -1.3517
281 -0.3146
282 -1.662
283 -1.0376
284 -0.13427
285 -0.23839
286 -0.3494
287 -0.42471
288 -0.3552
289 -0.17291
290 -0.29638
291 -0.18205
292 -0.32057
293 -0.30808
294 -0.27106
295 -0.2782
296 -0.51839
297 -0.18244
298 -0.54703
299 -0.63953
300 -0.3159
301 -0.53412
302 -0.74807
303 -0.24818
304 -0.42121
305 -2.0706
306 -0.18572
307 -0.53109
308 -0.49697
309 -0.2399
310 -0.66863
311 -0.62233
312 -1.7824
313 -0.58947
314 -0.2268
315 -0.24894
316 -0.39963
317 -1.2246
318 -0.32145
319 -0.331
320 -0.13433
321 -0.19979
322 -0.16013
323 -1.0164
324 -0.25008
325 -0.4942
326 -0.79246
327 -0.36539
328 -1.3674
329 -0.51457
330 -1.0739
331 -0.84793
332 -0.32967
333 -0.37658
334 -0.28848
335 -0.54095
336 -0.53858
337 -0.5479
338 -0.3148
339 -0.17436
340 -0.76626
341 -0.26302
342 -0.68057
343 -0.16799
344 -1.626
345 -0.41114
346 -0.24682
347 -0.27887
348 -0.61771
349 -0.19939
350 -0.92682
351 -0.43604
352 -1.1101
353 -0.21743
354 -0.15826
355 -0.43822
356 -0.1455
357 -0.16149
358 -0.19361
359 -0.4958
360 -0.50508
361 -0.61824
362 -2.285
363 -0.83092
364 -0.68931
365 -0.77523
366 -0.20097
367 -0.23246
368 -0.26033
369 -0.44994
370 -0.44298
371 -1.0796
372 -0.13367
373 -0.68535
374 -0.82733
375 -2.12
376 -2.618
377 -0.6027
378 -0.90848
379 -0.23027
380 -0.5971
381 -0.76107
382 -0.79629
383 -0.71448
384 -0.59543
385 -0.72955
386 -0.71738
387 -0.47299
388 -1.7721
389 -0.60725
390 -0.53302
391 -2.0808
392 -0.79734
393 -0.1525
394 -0.29351
395 -0.46432
396 -0.75079
397 -0.28508
398 -0.26274
399 -1.3501
400 -0.19435
401 -0.69689
402 -0.54271
403 -0.22659
404 -1.1279
405 -0.20891
406 -1.0852
407 -0.14513
408 -0.59628
409 -0.35487
410 -0.21997
411 -0.38874
412 -0.30255
413 -0.27403
414 -0.49985
415 -3.1439
416 -0.86218
417 -1.9369
418 -0.2731
419 -0.58122
420 -0.13573
421 -0.35951
422 -1.5429
423 -0.22026
424 -0.72237
425 -0.22911
426 -0.18084
427 -0.28292
428 -1.7152
429 -0.58871
430 -0.15899
431 -0.20765
432 -0.83686
433 -0.29575
434 -0.5543
435 -0.24946
436 -0.14593
437 -0.67013
438 -0.34205
439 -1.3546
440 -0.34197
441 -0.60177
442 -0.19593
443 -0.21239
444 -0.44983
445 -0.26714
446 -1.4168
447 -0.4288
448 -0.70132
449 -0.55329
450 -0.16309
451 -0.50583
452 -0.85503
453 -0.25074
454 -1.3087
455 -0.62798
456 -0.23461
457 -0.42454
458 -0.33872
459 -0.3272
460 -0.25628
461 -0.2459
462 -0.45987
463 -1.1909
464 -0.54489
465 -0.87514
466 -0.17926
467 -0.20059
468 -0.4598
469 -1.3731
470 -0.34789
471 -0.26672
472 -0.42486
473 -0.16253
474 -0.69058
475 -0.6429
476 -2.0461
477 -0.4664
478 -0.40671
479 -0.20166
480 -0.85886
481 -0.60768
482 -0.31995
483 -0.4822
484 -0.35427
485 -1.2107
486 -0.47508
487 -0.15207
488 -0.49511
489 -0.40438
490 -0.65362
491 -0.30923
492 -0.64449
493 -0.36205
494 -0.38506
495 -0.69513
496 -0.38264
497 -1.2206
498 -0.43041
499 -0.14167
500 -0.17405
501 -0.99702
502 -0.33113
503 -0.42199
504 -0.39394
505 -1.0442
506 -0.20208
507 -0.36601
508 -0.23542
509 -0.40433
510 -0.14862
511 -0.40666
512 -0.73379
513 -0.43253
514 -0.34615
515 -0.223
516 -0.32738
517 -0.70498
518 -0.43102
519 -1.4864
520 -0.40959
521 -0.30286
522 -1.1993
523 -1.2226
524 -1.0266
525 -0.5933
526 -0.37687
527 -1.098
528 -0.24538
529 -0.31731
530 -0.20856
531 -1.6256
532 -0.57788
533 -0.42005
534 -0.61157
535 -0.21384
536 -0.41048
537 -0.83248
538 -0.55076
539 -0.67433
540 -0.33575
541 -1.2023
542 -0.262
543 -0.2125
544 -2.3161
545 -0.39167
546 -0.22697
547 -1.2411
548 -0.32052
549 -0.15721
550 -0.35442
551 -0.18622
552 -0.25985
553 -0.89698
554 -2.1427
555 -0.69605
556 -0.78812
557 -0.18719
558 -0.37512
559 -0.32666
560 -0.77781
561 -0.28532
562 -1.1067
563 -0.78623
564 -0.35218
565 -0.27672
566 -1.2927
567 -0.40124
568 -1.12
569 -0.44284
570 -0.25337
571 -0.8697
572 -0.54993
573 -0.4986
574 -0.64966
575 -0.2772
576 -0.2032
577 -1.2114
578 -0.58568
579 -0.5014
580 -0.14664
581 -0.15097
582 -0.27079
583 -0.84339
584 -0.68504
585 -0.25377
586 -0.24009
587 -0.61592
588 -0.32804
589 -0.39461
590 -0.5391
591 -0.46286
592 -0.34591
593 -1.5687
594 -0.26821
595 -1.5641
596 -0.9996
597 -0.50981
598 -0.24248
599 -0.32374
600 -0.32591
601 -0.34192
602 -0.24828
603 -0.31507
604 -0.33085
605 -0.32527
606 -0.1901
607 -1.4862
608 -0.61147
609 -0.66797


==> graphs/data/basement_f_Kukelova.txt <==
1 -0.30512
2 -0.39987
3 -0.28395
4 -1.0021
5 -1.3718
6 -0.50879
7 -1.0977
8 -0.22011
9 -0.33581
10 -0.31328
11 -0.76461
12 -1.7806
13 -0.4725
14 -2.9264
15 -0.50171
16 -0.32677
17 -0.86832
18 -0.50332
19 -0.61371
20 -1.0208
21 -0.87182
22 -0.51197
23 -0.9952
24 -0.54851
25 -0.15028
26 -0.44949
27 -0.67161
28 -0.70808
29 -1.4113
30 -0.58283
31 -0.65788
32 -2.3001
33 -0.37387
34 -1.0813
35 -0.2996
36 -0.66345
37 -0.31421
38 -1.0026
39 -0.48681
40 -0.20566
41 -0.47773
42 -0.46198
43 -0.63876
44 -0.43143
45 -1.2028
46 -0.63023
47 -1.2715
48 -0.73433
49 -0.61502
50 -0.15511
51 -0.9562
52 -0.19646
53 -1.5525
54 -0.21932
55 -0.45243
56 -0.27026
57 -0.5449
58 -0.65089
59 -0.86746
60 -0.55857
61 -1.8289
62 -0.58211
63 -0.50166
64 -0.54624
65 -1.1952
66 -1.3871
67 -1.0686
68 -0.31146
69 -0.57979
70 -0.71829
71 -0.4361
72 -0.35885
73 -0.32779
74 -1.0438
75 -1.5873
76 -0.95899
77 -0.1531
78 -0.52704
79 -1.213
80 -0.81902
81 -0.28844
82 -0.71094
83 -1.0177
84 -0.29761
85 -1.6565
86 -0.21091
87 -0.21853
88 -0.72401
89 -0.29923
90 -1.2875
91 -1.2127
92 -0.28435
93 -0.60651
94 -0.47447
95 -0.92497
96 -1.1091
97 -0.48842
98 -1.2794
99 -0.81603
100 -0.36543
101 -1.1
102 -0.91295
103 -2.098
104 -1.1049
105 -0.15603
106 -0.29162
107 -0.50827
108 -0.65485
109 -0.87555
110 -0.33568
111 -0.41529
112 -0.46697
113 -1.2189
114 -0.55517
115 -0.21673
116 -0.80711
117 -0.3146
118 -0.26507
119 -0.30693
120 -0.33201
121 -0.53312
122 -1.5823
123 -1.1954
124 -0.45486
125 -1.1654
126 -0.26048
127 -0.49942
128 -0.55655
129 -0.42929
130 -0.26045
131 -0.91504
132 -2.4826
133 -0.2137
134 -0.50387
135 -0.46625
136 -0.53544
137 -0.78037
138 -0.38743
139 -1.5816
140 -0.88581
141 -0.46966
142 -0.61417
143 -0.83203
144 -0.34507
145 -0.2159
146 -0.33537
147 -1.194
148 -0.40616
149 -1.5453
150 -1.4658
151 -0.42051
152 -0.33259
153 -0.22421
154 -0.6838
155 -0.42895
156 -0.90691
157 -0.489
158 -0.37048
159 -1.5289
160 -0.81929
161 -1.296
162 -0.45271
163 -1.2607
164 -0.73501
165 -0.49113
166 -0.90973
167 -0.95838
168 -0.52078
169 -0.72042
170 -0.37225
171 -0.33116
172 -0.62342
173 -0.48588
174 -0.27899
175 -0.62091
176 -0.21222
177 -0.31634
178 -0.76852
179 -1.5585
180 -0.90631
181 -0.22554
182 -0.63071
183 -1.6235
184 -0.43001
185 -0.87985
186 -0.75575
187 -0.85869
188 -0.55677
189 -0.16877
190 -0.43823
191 -0.75648
192 -0.58876
193 -0.50021
194 -0.65265
195 -0.71477
196 -0.88923
197 -0.71633
198 -0.1438
199 -0.50052
200 -0.35459
201 -0.83894
202 -0.94268
203 -0.93965
204 -0.20448
205 -0.34576
206 -1.1181
207 -1.0644
208 -2.3547
209 -0.6633
210 -1.3593
211 -1.1354
212 -0.36132
213 -0.20576
214 -0.92541
215 -0.262
216 -0.32323
217 -1.2696
218 -0.32241
219 -0.77757
220 -0.65499
221 -0.28049
222 -0.44831
223 -0.52593
224 -1.0013
225 -0.47993
226 -0.51065
227 -0.9823
228 -0.45461
229 -2.1479
230 -0.53404
231 -0.98646
232 -0.24548
233 -0.1902
234 -0.46612
235 -1.6662
236 -0.40927
237 -0.47351
238 -0.83032
239 -0.60838
240 -1.584
241 -0.34795
242 -0.94567
243 -0.57579
244 -0.22188
245 -0.71264
246 -1.0566
247 -0.64661
248 -0.52969
249 -0.70705
250 -0.66209
251 -0.4969
252 -0.38357
253 -0.39094
254 -0.79712
255 -0.59926
256 -0.36024
257 -1.1081
258 -0.42719
259 -1.1494
260 -0.17933
261 -0.54127
262 -0.9341
263 -0.9136
264 -0.81968
265 -0.94603
266 -0.67274
267 -1.2764
268 -0.52284
269 -0.86507
270 -0.48683
271 -0.49164
272 -0.49343
273 -0.54749
274 -0.3241
275 -0.41062
276 -0.51711
277 -0.55816
278 -0.4409
279 -1.3021
280 -0.26636
281 -0.29158
282 -1.9819
283 -1.6624
284 -0.63563
285 -1.0111
286 -1.059
287 -0.36258
288 -0.98475
289 -0.27797
290 -0.61975
291 -0.51936
292 -0.87787
293 -0.39363
294 -0.19754
295 -0.31048
296 -1.3832
297 -0.21804
298 -0.85758
299 -2.2744
300 -0.44692
301 -0.75896
302 -0.66461
303 -0.88475
304 -0.30013
305 -1.5859
306 -1.1921
307 -0.62272
308 -0.30968
309 -0.20504
310 -0.25083
311 -0.74043
312 -0.56682
313 -0.36079
314 -0.99043
315 -0.67588
316 -0.13986
317 -0.56482
318 -0.29627
319 -1.6249
320 -0.39643
321 -0.50845
322 -0.61515
323 -0.32221
324 -0.49336
325 -0.22212
326 -0.41009
327 -0.31284
328 -0.1876
329 -0.32282
330 -0.23726
331 -0.48862
332 -0.45212
333 -1.6812
334 -0.95238
335 -0.43039
336 -1.208
337 -0.67474
338 -0.22733
339 -1.0623
340 -1.9038
341 -0.75739
342 -1.3952
343 -0.75249
344 -0.65932
345 -0.34126
346 -0.37433
347 -0.24424
348 -0.95243
349 -0.49019
350 -0.28992
351 -0.62611
352 -0.83684
353 -0.33049
354 -0.22439
355 -0.91721
356 -0.74693
357 -0.86257
358 -0.26715
359 -1.4167
360 -0.55072
361 -0.86534
362 -0.8469
363 -0.45187
364 -0.85236
365 -1.6164
366 -0.3325
367 -0.18904
368 -0.52144
369 -0.27781
370 -0.21933
371 -0.68844
372 -3.1258
373 -0.24377
374 -0.36959
375 -0.79481
376 -0.33024
377 -0.2749
378 -0.2341
379 -0.36984
380 -1.3941
381 -0.70501
382 -0.61008
383 -0.3733
384 -1.0757
385 -1.081
386 -1.2655
387 -0.47548
388 -0.60661
389 -1.5148
390 -1.4121
391 -0.34125
392 -0.52677
393 -0.52152
394 -0.22163
395 -0.55459
396 -0.57108
397 -0.87325
398 -0.26797
399 -0.88786
400 -0.25553
401 -0.27238
402 -0.1912
403 -0.47825
404 -0.42625
405 -1.4005
406 -1.7161
407 -0.29607
408 -0.19713
409 -1.1033
410 -0.40671
411 -0.21823
412 -0.58843
413 -0.36436
414 -1.1621
415 -0.29701
416 -0.44237
417 -0.39074
418 -0.37844
419 -1.1378
420 -0.16047
421 -0.43912
422 -1.998
423 -0.75543
424 -0.47296
425 -1.504
426 -0.88652
427 -0.21636
428 -1.0485
429 -0.53596
430 -1.2241
431 -0.49989
432 -0.42441
433 -0.33032
434 -0.4618
435 -0.49251
436 -0.31908
437 -0.61751
438 -0.41541
439 -0.22457
440 -0.84535
441 -1.0548
442 -1.8595
443 -0.36515
444 -0.81942
445 -0.17586
446 -2.8014
447 -0.32684
448 -0.38646
449 -1.1115
450 -0.26724
451 -0.17229
452 -0.55359
453 -0.9631
454 -0.83527
455 -0.20834
456 -0.93355
457 -0.90457
458 -0.37644
459 -1.2084
460 -0.2321
461 -1.2723
462 -1.6607
463 -0.50878
464 -0.3842
465 -2.3427
466 -0.42287
467 -0.96871
468 -0.21608
469 -0.26631
470 -0.28146
471 -1.0669
472 -0.28301
473 -0.92522
474 -0.33307
475 -1.1396
476 -1.1016
477 -1.4586
478 -1.2563
479 -0.66409
480 -0.53077
481 -1.6348
482 -0.90816
483 -0.58443
484 -0.51493
485 -0.46166
486 -0.22727
487 -1.0462
488 -0.61467
489 -0.44869
490 -0.20824
491 -2.3798
492 -0.99649
493 -0.52081
494 -0.38139
495 -0.28025
496 -0.21519
497 -0.30669
498 -0.36547
499 -0.26187
500 -0.74903
501 -0.46527
502 -0.32969
503 -0.23171
504 -1.4471
505 -0.43533
506 -0.38957
507 -0.68466
508 -0.78489
509 -1.2502
510 -1.2843
511 -1.4104
512 -0.41033
513 -0.79687
514 -0.53507
515 -0.23538
516 -0.24398
517 -1.5893
518 -1.01
519 -0.33814
520 -1.0171
521 -1.3664
522 -0.20483
523 -0.60512
524 -0.87631
525 -1.3399
526 -0.20049
527 -0.37968
528 -0.20152
529 -0.47084
530 -0.18958
531 -1.507
532 -1.5416
533 -1.0213
534 -1.0415
535 -0.66471
536 -0.21711
537 -1.0817
538 -0.20778
539 -0.23811
540 -0.2765
541 -2.0654
542 -0.3023
543 -0.82921
544 -0.68379
545 -0.24757
546 -0.72582
547 -0.87248
548 -0.6344
549 -0.30954
550 -0.33034
551 -0.32026
552 -0.13759
553 -1.6643
554 -0.19668
555 -0.38892
556 -0.37388
557 -0.86729
558 -0.21028
559 -0.72792
560 -0.94298
561 -0.75972
562 -1.4252
563 -1.0229
564 -0.34688
565 -1.2594
566 -0.72497
567 -1.8394
568 -1.7372
569 -0.61378
570 -0.20165
571 -0.67348
572 -0.68153
573 -1.4764
574 -1.4172
575 -0.34569
576 -0.34631
577 -0.95242
578 -0.36037
579 -0.65865
580 -0.58188
581 -1.5049
582 -0.45739
583 -0.27077
584 -1.3236
585 -1.0422
586 -1.3905
587 -0.86498
588 -1.0613
589 -0.52754
590 -1.0215
591 -0.29607
592 -0.1944
593 -1.6037
594 -0.23129
595 -0.91818
596 -1.1796
597 -0.94736
598 -1.231
599 -0.2677
600 -1.0861
601 -1.0074
602 -0.29202
603 -0.26854
604 -0.91614
605 -0.19845
606 -0.25609
607 -0.98766
608 -0.25135
609 -0.89831


==> graphs/data/basement_t.txt <==
1 0.49246
2 0.7792
3 0.86364
4 0.96115
5 0.61744
6 0.22944
7 0.70753
8 0.89165
9 0.79865
10 0.33695
11 -0.089862
12 0.76186
13 0.82006
14 0.50836
15 0.74326
16 0.93571
17 0.83098
18 1.0262
19 0.56594
20 0.69738
21 1.0523
22 0.36569
23 0.64702
24 0.7789
25 0.17651
26 0.24118
27 0.73243
28 1.1825
29 1.0556
30 1.0836
31 0.41645
32 0.62594
33 0.49968
34 0.79678
35 0.59609
36 1.232
37 0.58627
38 0.74656
39 1.0783
40 0.95156
41 0.35648
42 0.90261
43 0.79413
44 0.12374
45 0.21333
46 1.093
47 0.82133
48 0.70013
49 0.94679
50 0.97759
51 1.4145
52 0.58351
53 1.0846
54 -0.068287
55 0.83027
56 0.47288
57 1.0698
58 0.71393
59 1.1554
60 0.43361
61 0.49496
62 1.0053
63 -0.026322
64 0.75355
65 1.045
66 1.1023
67 0.81173
68 0.56319
69 0.98066
70 0.78829
71 1.1068
72 0.80077
73 1.1072
74 0.87003
75 1.0866
76 0.91112
77 0.72964
78 0.62077
79 0.70791
80 0.99667
81 0.34967
82 0.70764
83 0.90031
84 0.81894
85 1.3414
86 0.85484
87 1.0767
88 1.1629
89 0.53659
90 0.95469
91 0.89341
92 1.1695
93 0.89128
94 0.94242
95 0.93552
96 0.56582
97 1.0383
98 1.2139
99 0.63244
100 0.49892
101 0.80915
102 0.12416
103 0.7658
104 1.0207
105 0.33633
106 1.0307
107 0.87206
108 1.0207
109 1.3457
110 1.0511
111 0.93521
112 1.2142
113 0.68986
114 1.0099
115 0.93275
116 0.86584
117 1.0228
118 1.1965
119 0.83408
120 0.99712
121 1.1395
122 0.44365
123 0.37011
124 0.79672
125 1.2311
126 0.88001
127 0.99629
128 0.38315
129 0.80314
130 0.50941
131 0.89661
132 0.7979
133 0.46251
134 1.3188
135 1.003
136 0.92341
137 0.7538
138 0.77843
139 0.54355
140 1.0604
141 0.94085
142 0.69514
143 1.0119
144 1.0609
145 1.4196
146 1.2787
147 0.93535
148 0.40958
149 1.4752
150 0.83064
151 0.18743
152 1.0037
153 0.78645
154 0.37487
155 1.0273
156 0.89902
157 1.0805
158 0.91917
159 0.70185
160 0.94789
161 0.83931
162 0.94122
163 0.98787
164 1.0391
165 0.98128
166 0.86701
167 1.0424
168 0.59167
169 1.1374
170 0.68358
171 0.73844
172 0.83882
173 0.48799
174 1.1017
175 0.63678
176 0.92388
177 1.1585
178 1.2244
179 0.24625
180 0.62523
181 1.004
182 0.9075
183 0.59308
184 0.63459
185 1.1187
186 0.39527
187 0.96204
188 1.2557
189 1.4259
190 0.83819
191 0.90646
192 0.89693
193 0.96182
194 0.58881
195 0.63957
196 1.0191
197 1.0088
198 1.2492
199 1.0955
200 1.2694
201 1.2366
202 1.2225
203 0.78745
204 1.1577
205 0.79488
206 0.57192
207 1.128
208 0.8124
209 0.74278
210 1.04
211 1.1263
212 0.89611
213 0.65936
214 0.64941
215 0.97326
216 0.55141
217 0.91429
218 1.0813
219 0.77964
220 0.69472
221 0.75954
222 0.48666
223 0.38046
224 0.77986
225 0.98421
226 1.191
227 0.93847
228 0.56704
229 1.3229
230 1.1522
231 0.04675
232 0.84832
233 1.0472
234 0.87729
235 0.7213
236 1.1623
237 1.2256
238 1.4665
239 0.80997
240 1.019
241 1.1668
242 1.2789
243 0.53971
244 0.74474
245 0.95487
246 1.0177
247 1.3595
248 0.80161
249 0.97964
250 1.3505
251 0.94715
252 0.4435
253 0.3869
254 0.92715
255 0.76147
256 0.68799
257 1.0968
258 1.1166
259 0.60996
260 0.11449
261 0.9034
262 0.61379
263 1.0121
264 1.0696
265 0.98677
266 0.90625
267 0.31651
268 -0.22504
269 0.42492
270 1.2392
271 1.232
272 -0.058329
273 0.38837
274 0.43449
275 0.54451
276 0.37752
277 0.7793
278 0.54355
279 0.84028
280 0.94277
281 0.62988
282 0.82038
283 1.1719
284 1.0854
285 0.77671
286 0.44387
287 1.1841
288 0.98069
289 0.16988
290 0.54498
291 1.0345
292 0.87812
293 0.90872
294 1.2959
295 1.4099
296 0.23456
297 0.75143
298 0.87777
299 0.73616
300 0.89391
301 1.4658
302 0.4193
303 0.95127
304 0.28636
305 0.89751
306 0.47844
307 0.26143
308 -0.055903
309 1.4719
310 1.0608
311 1.0626
312 0.99442
313 0.48063
314 0.77081
315 0.51948
316 0.76673
317 1.2958
318 0.94007
319 1.2793
320 1.1453
321 1.2254
322 1.2737
323 1.0879
324 0.97268
325 1.3141
326 1.1872
327 1.1712
328 1.0781
329 1.2192
330 1.2951
331 -0.083543
332 0.69219
333 0.51096
334 0.47891
335 0.62972
336 0.47401
337 0.7709
338 0.26271
339 0.71087
340 0.76864
341 1.0575
342 1.2153
343 0.88746
344 1.3153
345 0.74638
346 0.93416
347 0.22192
348 1.0604
349 0.97233
350 0.8732
351 1.2527
352 0.66828
353 0.86718
354 0.43945
355 0.87114
356 0.21212
357 0.26457
358 0.64897
359 0.99849
360 0.91018
361 1.0932
362 0.44547
363 0.51334
364 0.82055
365 0.90451
366 0.46878
367 1.2475
368 1.3991
369 1.3759
370 1.0473
371 0.73915
372 1.1084
373 1.2452
374 1.0794
375 1.315
376 1.3681
377 1.0577
378 1.1511
379 0.78431
380 0.51977
381 1.0009
382 1.6332
383 0.16902
384 -0.21758
385 1.1292
386 0.85192
387 0.61325
388 0.53994
389 1.2232
390 0.87046
391 0.92767
392 0.1949
393 1.0829
394 1.281
395 1.2972
396 1.2441
397 0.82853
398 1.2577
399 0.80343
400 1.1325
401 1.3721
402 1.3894
403 1.1012
404 0.91927
405 0.90502
406 0.79705
407 0.8367
408 0.18589
409 0.99385
410 1.3221
411 0.69094
412 0.96198
413 0.53362
414 0.73854
415 0.84058
416 0.75836
417 0.72291
418 0.7036
419 0.60449
420 0.53432
421 0.8434
422 0.84199
423 0.89749
424 0.73058
425 1.2546
426 1.0608
427 0.98705
428 0.79224
429 -0.075797
430 0.55701
431 0.73457
432 -0.14609
433 0.27955
434 0.17867
435 0.79425
436 -0.053735
437 0.20571
438 1.0793
439 0.58069
440 -0.087692
441 -0.15869
442 0.98319
443 0.53361
444 0.76572
445 1.043
446 1.0707
447 0.7735
448 0.64469
449 0.94022
450 0.76635
451 0.47579
452 1.0577
453 1.1492
454 1.109
455 1.0526
456 0.74682
457 0.74038
458 0.54889
459 1.355
460 0.94326
461 0.53593
462 0.94379
463 0.65105
464 0.98395
465 1.0406
466 1.0704
467 1.0983
468 1.2235
469 -0.16798
470 0.94601
471 0.18172
472 1.2228
473 0.63816
474 0.99749
475 0.58877
476 0.6654
477 0.61952
478 0.74976
479 0.38358
480 -0.15226
481 0.89563
482 1.0877
483 0.73128
484 0.74182
485 0.29879
486 0.60173
487 0.54972
488 1.1475
489 0.82931
490 0.76541
491 0.036395
492 0.36283
493 1.1192
494 0.82927
495 0.69371
496 0.53676
497 0.85354
498 0.040276
499 0.74733
500 1.0426
501 1.4545
502 1.4465
503 0.37785
504 0.79148
505 1.1402
506 0.81122
507 0.61851
508 0.97598
509 0.83286
510 0.98134
511 -0.212
512 0.62454
513 0.74727
514 0.78195
515 0.95473
516 0.49397
517 0.71828
518 0.54819
519 0.82055
520 1.1596
521 0.50625
522 0.0043569
523 0.61241
524 0.80495
525 0.76806
526 0.88291
527 0.92546
528 0.87429
529 0.70265
530 0.44849
531 0.52653
532 0.63323
533 1.0287
534 0.87596
535 0.85689
536 1.3089
537 1.3745
538 0.4368
539 0.78407
540 0.84261
541 1.0252
542 0.8957
543 0.1576
544 0.65757
545 0.90769
546 0.79174
547 0.25252
548 -0.40248
549 0.24485
550 0.84435
551 0.59906
552 0.88401
553 -0.17034
554 0.75223
555 0.746
556 1.0068
557 0.53517
558 0.92988
559 -0.22239
560 0.8171
561 0.89422
562 0.76841
563 0.66906
564 0.55792
565 0.81071
566 0.93443
567 0.54291
568 0.54217
569 -0.32012
570 0.82386
571 0.38472
572 0.087654
573 0.68783
574 0.39392
575 0.51605
576 1.1745
577 0.72435
578 1.0464
579 0.79223
580 0.27906
581 -0.036293
582 0.55475
583 0.62333
584 0.78265
585 -0.11279
586 0.60579
587 0.22824
588 -0.12059
589 0.35445
590 0.71939
591 0.5669
592 0.70844
593 0.89096
594 0.794
595 0.021694
596 0.67028
597 0.16201
598 1.0622
599 0.8262
600 0.26488
601 0.88966
602 0.91595
603 0.59526
604 0.68253
605 0.58158
606 1.1251
607 1.0146
608 0.85468
609 0.78709


==> graphs/data/basement_t_Ding.txt <==
1 1.5288
2 1.6281
3 1.687
4 1.7446
5 1.7987
6 1.8328
7 1.8643
8 1.8466
9 1.5743
10 1.8868
11 1.5034
12 1.6992
13 1.8172
14 1.8332
15 1.3223
16 1.0371
17 1.6286
18 1.4297
19 1.7422
20 1.9057
21 1.6209
22 1.3475
23 1.5096
24 1.5923
25 1.8335
26 1.6711
27 1.4525
28 1.0781
29 1.2887
30 1.9081
31 1.7706
32 1.4174
33 1.3677
34 1.0513
35 1.8704
36 1.849
37 1.8689
38 1.9162
39 1.5943
40 1.3854
41 1.9143
42 1.6304
43 1.3956
44 1.786
45 1.8149
46 1.4884
47 1.3536
48 1.5717
49 1.7829
50 1.8892
51 1.8664
52 1.8753
53 1.3916
54 1.9307
55 1.6292
56 1.5638
57 1.8447
58 1.9254
59 1.8119
60 1.4963
61 1.4523
62 1.6134
63 1.6047
64 1.7002
65 1.918
66 1.9138
67 1.8814
68 1.7879
69 1.824
70 1.7253
71 1.746
72 1.8805
73 0.83975
74 1.6467
75 1.8045
76 1.6369
77 1.6756
78 1.7828
79 1.8691
80 1.639
81 1.3699
82 1.8684
83 1.7826
84 1.7862
85 1.8323
86 1.4927
87 1.3717
88 1.7481
89 1.5013
90 1.7378
91 1.5442
92 1.933
93 1.8411
94 1.4102
95 1.7807
96 1.9078
97 1.805
98 1.3174
99 1.5699
100 1.4034
101 1.1556
102 1.5418
103 1.1098
104 1.6209
105 1.5911
106 1.6325
107 1.2986
108 0.95017
109 1.6409
110 1.5586
111 1.2457
112 1.749
113 1.535
114 1.7847
115 1.701
116 1.6658
117 1.2074
118 1.4852
119 1.5801
120 1.578
121 1.7198
122 1.6407
123 1.8469
124 1.7461
125 0.84633
126 1.6569
127 1.3768
128 1.7953
129 1.7988
130 1.7353
131 1.6558
132 1.7514
133 1.6999
134 1.6026
135 1.498
136 1.4302
137 1.4051
138 1.6035
139 1.3945
140 1.805
141 1.874
142 1.8926
143 1.9142
144 1.6682
145 1.8667
146 1.8971
147 1.8907
148 1.7542
149 1.375
150 1.3367
151 1.4951
152 1.3514
153 1.5516
154 1.7339
155 1.7152
156 1.8189
157 1.8627
158 1.4076
159 1.6396
160 1.7911
161 1.6801
162 1.6068
163 1.5356
164 1.4918
165 1.5541
166 1.5275
167 1.8378
168 1.6876
169 1.7809
170 1.7021
171 0.84255
172 1.69
173 1.7782
174 1.694
175 1.9091
176 1.9212
177 1.8336
178 1.5755
179 1.3131
180 1.4459
181 1.6192
182 1.9255
183 1.8604
184 1.768
185 1.6796
186 1.8211
187 1.808
188 1.5514
189 1.4841
190 1.5937
191 1.8873
192 1.6381
193 1.7442
194 1.8535
195 1.9302
196 1.8911
197 1.7415
198 1.5198
199 1.3844
200 1.3019
201 1.2892
202 1.3522
203 1.4699
204 1.6095
205 1.5068
206 1.8234
207 1.925
208 1.9259
209 1.8715
210 1.5897
211 1.6627
212 1.9142
213 1.8994
214 1.8243
215 1.9231
216 1.9146
217 1.7742
218 1.5616
219 1.4408
220 1.8648
221 1.5952
222 1.6791
223 1.3624
224 1.7834
225 1.7059
226 1.5362
227 1.5929
228 1.4799
229 1.6409
230 1.4745
231 1.8987
232 1.698
233 1.2621
234 1.7647
235 1.7085
236 1.9255
237 1.8226
238 1.6144
239 1.5499
240 1.5793
241 1.5272
242 1.5705
243 1.7561
244 1.8986
245 1.8455
246 1.9109
247 1.7953
248 1.9071
249 1.645
250 1.4411
251 1.7256
252 1.8067
253 1.6325
254 1.3256
255 1.3878
256 1.8764
257 1.8205
258 1.8305
259 1.6417
260 1.4027
261 1.5174
262 1.5424
263 1.8496
264 1.8619
265 1.791
266 1.261
267 1.7786
268 1.2536
269 1.9078
270 1.529
271 1.5486
272 1.5692
273 NaN
274 1.857
275 1.8719
276 1.8992
277 1.887
278 1.9387
279 1.7582
280 1.3792
281 1.7548
282 1.6838
283 1.4035
284 1.8641
285 1.8369
286 1.2926
287 1.486
288 1.5853
289 1.9154
290 1.9165
291 1.3631
292 1.8593
293 1.3615
294 1.669
295 1.6017
296 0.89366
297 1.8382
298 1.4617
299 1.3169
300 1.2867
301 1.8408
302 1.5307
303 1.6915
304 1.4488
305 1.7429
306 1.607
307 1.4327
308 1.306
309 1.7868
310 1.8793
311 1.4662
312 1.3572
313 1.821
314 1.9375
315 1.7605
316 1.6778
317 1.8328
318 1.8368
319 1.8307
320 1.7771
321 1.6554
322 1.4454
323 1.3536
324 1.4665
325 1.5696
326 1.7528
327 1.9032
328 1.7734
329 1.8668
330 1.3416
331 1.8323
332 1.8468
333 1.8123
334 1.7181
335 1.8647
336 1.8036
337 1.5765
338 1.8058
339 1.7077
340 1.8465
341 1.6968
342 1.1504
343 0.72793
344 1.5725
345 1.2319
346 1.7572
347 1.9244
348 1.8568
349 1.8818
350 1.8392
351 1.8479
352 1.4652
353 1.4484
354 1.6635
355 1.7856
356 1.5248
357 1.7076
358 1.4236
359 1.4737
360 1.7151
361 1.902
362 1.8672
363 1.8915
364 1.9063
365 1.764
366 1.5555
367 1.7415
368 1.8528
369 1.8773
370 1.9357
371 1.9313
372 1.9458
373 1.8859
374 1.887
375 1.8734
376 1.3364
377 1.6299
378 1.5697
379 1.8479
380 1.8061
381 1.1036
382 1.9245
383 1.8331
384 1.5187
385 1.1849
386 1.5813
387 1.9086
388 0.95785
389 1.3363
390 1.608
391 1.8117
392 1.7949
393 1.7126
394 1.6061
395 1.4438
396 1.3543
397 1.1803
398 1.3361
399 1.214
400 1.3957
401 1.9363
402 1.8978
403 0.94252
404 1.4545
405 1.4013
406 1.9036
407 1.8565
408 1.7454
409 1.7033
410 1.4048
411 1.4974
412 1.6389
413 1.9078
414 1.8486
415 1.8278
416 1.8037
417 1.8174
418 1.715
419 1.7111
420 1.2382
421 1.7912
422 1.2763
423 0.74403
424 1.1947
425 1.5093
426 1.5467
427 1.8952
428 1.6547
429 1.871
430 1.7193
431 1.7785
432 1.7893
433 1.8974
434 0.96786
435 1.517
436 1.6033
437 1.4974
438 1.9172
439 1.4302
440 1.9077
441 1.7091
442 1.9134
443 1.8658
444 1.6005
445 1.4651
446 1.5124
447 1.5268
448 1.6654
449 1.8995
450 1.9191
451 1.9205
452 1.7701
453 1.5076
454 1.353
455 1.8471
456 1.7952
457 1.7848
458 1.8607
459 1.903
460 1.7291
461 1.4543
462 1.6563
463 1.8989
464 1.8585
465 1.006
466 1.9066
467 1.9317
468 1.4179
469 1.9142
470 1.6723
471 1.2902
472 1.8865
473 1.8419
474 1.5146
475 1.7594
476 1.655
477 1.5811
478 1.7225
479 1.7907
480 1.2407
481 1.8424
482 1.724
483 1.5135
484 1.634
485 1.8204
486 1.6828
487 1.8044
488 1.4726
489 1.3198
490 1.5673
491 1.5152
492 1.8235
493 1.7806
494 1.5772
495 1.4737
496 1.0198
497 1.8068
498 1.7688
499 1.9152
500 1.7238
501 1.4872
502 1.4847
503 1.5506
504 1.8022
505 1.9023
506 1.6829
507 1.934
508 1.7942
509 1.9032
510 1.7519
511 1.4647
512 1.6608
513 1.704
514 1.8194
515 1.6626
516 1.39
517 1.4039
518 1.6
519 1.815
520 1.6817
521 1.8163
522 1.8473
523 1.89
524 1.8665
525 1.8636
526 1.8664
527 1.6665
528 1.7908
529 1.8163
530 1.6894
531 1.4468
532 1.8031
533 1.4548
534 1.7654
535 1.7284
536 1.7915
537 1.8496
538 1.5807
539 1.3921
540 1.4333
541 1.8155
542 1.7634
543 1.3638
544 1.7401
545 1.5325
546 1.8416
547 1.7947
548 1.806
549 1.8034
550 1.5834
551 1.5728
552 1.6462
553 1.517
554 1.6866
555 1.8046
556 1.0452
557 1.7088
558 1.3726
559 1.4285
560 1.696
561 1.9193
562 1.7843
563 1.1552
564 1.4149
565 1.3026
566 1.6025
567 1.4969
568 1.7554
569 1.9214
570 1.8325
571 1.9025
572 1.7048
573 1.8929
574 1.237
575 1.6736
576 1.622
577 1.702
578 1.8847
579 1.9054
580 1.5673
581 1.511
582 1.8972
583 1.9013
584 1.8174
585 1.7826
586 1.5682
587 1.4393
588 1.827
589 1.6965
590 1.4716
591 1.676
592 1.4627
593 1.5435
594 1.7136
595 1.764
596 1.7478
597 1.819
598 1.4694
599 1.6886
600 1.8691
601 1.5747
602 1.8675
603 1.43
604 1.7164
605 1.5754
606 1.5529
607 1.3723
608 1.6996
609 1.436


==> graphs/data/basement_t_Kukelova.txt <==
1 1.3749
2 1.6804
3 0.7446
4 1.2892
5 1.2218
6 1.8724
7 1.351
8 1.4315
9 1.8504
10 1.1747
11 0.91604
12 0.30915
13 1.7395
14 0.62931
15 0.5082
16 0.36442
17 1.136
18 1.3837
19 1.1458
20 1.0855
21 1.1341
22 0.40329
23 -0.033189
24 0.65028
25 1.0694
26 1.342
27 0.83607
28 0.99696
29 1.9021
30 1.7384
31 1.152
32 0.6178
33 1.0984
34 1.0131
35 1.7024
36 1.1245
37 1.4989
38 1.171
39 1.3067
40 1.6267
41 1.0515
42 1.406
43 1.1167
44 0.59176
45 0.95953
46 1.3126
47 1.2216
48 0.52764
49 0.88728
50 1.3453
51 0.25014
52 1.5917
53 0.94876
54 1.6839
55 0.98439
56 0.79286
57 1.1655
58 1.1744
59 0.69866
60 1.029
61 0.58028
62 1.016
63 1.0165
64 1.2926
65 0.80023
66 1.1121
67 1.0076
68 1.5239
69 1.0144
70 1.1966
71 0.70369
72 1.3623
73 1.5777
74 1.1315
75 0.85544
76 0.9766
77 1.5246
78 0.90079
79 0.56439
80 0.56384
81 1.1137
82 0.65537
83 1.4457
84 1.5336
85 0.41538
86 1.1423
87 0.91451
88 1.1574
89 1.3768
90 1.3718
91 0.25367
92 1.1798
93 1.2086
94 1.1709
95 1.1345
96 1.3581
97 1.2979
98 0.52585
99 1.3636
100 1.5495
101 0.70751
102 0.69885
103 1.1508
104 0.99669
105 1.2864
106 1.9157
107 1.033
108 1.1757
109 1.2087
110 1.2853
111 0.50035
112 0.97853
113 0.14753
114 1.468
115 1.3546
116 1.1582
117 0.83883
118 1.6618
119 1.4738
120 1.4371
121 1.894
122 1.3309
123 0.97028
124 1.8239
125 0.96958
126 1.6582
127 1.7543
128 0.90882
129 1.1838
130 0.83666
131 1.9511
132 1.8626
133 1.5991
134 0.69764
135 0.96575
136 0.78874
137 1.1989
138 1.431
139 1.0852
140 1.0371
141 1.61
142 1.9431
143 1.0871
144 1.8668
145 1.6798
146 1.1325
147 1.0667
148 1.2967
149 0.90295
150 0.97719
151 1.0072
152 1.3717
153 1.2472
154 0.87985
155 1.1541
156 0.76603
157 1.1184
158 0.91634
159 1.1086
160 1.1485
161 0.81547
162 1.1929
163 0.68519
164 0.23371
165 1.4798
166 1.2208
167 0.57585
168 1.1068
169 1.0621
170 0.98573
171 1.2561
172 1.1273
173 1.0887
174 1.4013
175 0.91314
176 1.0584
177 1.0408
178 1.0927
179 0.76567
180 1.3572
181 0.96729
182 0.3159
183 0.56168
184 1.3291
185 0.94373
186 0.85364
187 1.1712
188 0.89888
189 1.2364
190 1.2405
191 1.4221
192 1.2454
193 1.2326
194 0.77495
195 0.71015
196 1.3397
197 0.42521
198 1.3295
199 0.4672
200 1.2037
201 1.3433
202 0.78507
203 0.34157
204 1.5203
205 1.6945
206 0.92205
207 0.48698
208 0.14504
209 1.0859
210 1.0142
211 0.98836
212 1.3373
213 1.0494
214 0.77455
215 1.4989
216 1.3352
217 0.0066272
218 0.91509
219 0.46059
220 1.5763
221 1.9171
222 1.0664
223 0.79733
224 0.8999
225 0.89013
226 1.2801
227 0.95711
228 0.78413
229 0.61183
230 0.80507
231 0.64711
232 1.4038
233 1.5159
234 1.1109
235 1.1496
236 1.4091
237 1.3081
238 0.90566
239 0.87829
240 1.6507
241 0.8268
242 0.96972
243 0.96649
244 1.418
245 1.2112
246 1.4273
247 1.3244
248 1.1071
249 1.4128
250 1.2417
251 1.0706
252 1.3711
253 1.3109
254 1.0547
255 1.1757
256 1.0705
257 0.788
258 1.542
259 1.1924
260 0.71467
261 1.3656
262 0.9981
263 0.56054
264 1.3518
265 0.89435
266 1.5234
267 0.74896
268 0.67935
269 0.87946
270 1.4813
271 0.41673
272 0.77176
273 1.3125
274 1.0976
275 0.71519
276 0.33174
277 1.2904
278 1.5368
279 1.9134
280 1.3892
281 1.3639
282 1.9522
283 1.8569
284 1.4868
285 1.329
286 0.19695
287 0.84494
288 0.96753
289 1.1007
290 1.1924
291 1.2867
292 0.6443
293 1.0345
294 1.288
295 1.8519
296 0.76493
297 1.1984
298 0.9033
299 0.67562
300 1.6032
301 1.9147
302 1.2837
303 1.0829
304 1.8424
305 0.95922
306 1.3795
307 1.8175
308 1.1334
309 1.7622
310 1.3018
311 1.3078
312 1.5326
313 1.3608
314 1.0007
315 0.77422
316 1.0882
317 0.93772
318 1.416
319 0.87181
320 1.2218
321 1.1854
322 0.80188
323 1.4091
324 1.0933
325 1.1945
326 1.5449
327 1.1816
328 1.1476
329 1.6158
330 1.3801
331 1.0712
332 1.337
333 0.23669
334 1.0074
335 0.78866
336 0.53115
337 0.69158
338 1.486
339 1.1915
340 0.97198
341 1.1959
342 0.86289
343 1.9508
344 0.61135
345 1.3148
346 1.4469
347 1.7882
348 1.2995
349 1.2652
350 1.3464
351 1.2051
352 1.2759
353 1.8606
354 1.5213
355 1.0175
356 0.83942
357 1.3592
358 1.0652
359 0.54173
360 1.0652
361 1.3309
362 0.98151
363 1.0903
364 1.14
365 0.80921
366 1.1835
367 1.2183
368 0.73703
369 1.2484
370 1.4097
371 1.5247
372 1.6288
373 1.7679
374 1.7427
375 1.1963
376 1.4484
377 0.69707
378 1.518
379 1.323
380 0.56884
381 0.27699
382 1.3106
383 1.1369
384 0.6149
385 1.1554
386 0.9842
387 1.5867
388 1.4309
389 1.9497
390 1.2344
391 1.8541
392 0.42812
393 0.69699
394 0.85217
395 0.39696
396 1.0076
397 0.74178
398 1.9443
399 1.8198
400 1.3983
401 1.3353
402 1.5015
403 0.77679
404 1.1786
405 0.87186
406 0.5766
407 1.2177
408 1.6378
409 0.71717
410 1.3737
411 1.0577
412 0.72639
413 1.4564
414 0.65795
415 1.3443
416 1.1925
417 1.0291
418 1.5334
419 0.14638
420 1.4585
421 1.7099
422 1.268
423 1.1188
424 0.79733
425 0.43687
426 1.3614
427 1.3724
428 0.9721
429 1.1569
430 0.93715
431 0.99736
432 0.96724
433 0.81936
434 0.87306
435 1.0848
436 1.4965
437 0.17843
438 1.1442
439 1.2078
440 0.041897
441 0.78561
442 1.1332
443 1.6444
444 0.78858
445 1.5834
446 1.0396
447 1.0323
448 1.2726
449 0.81994
450 1.6846
451 1.4718
452 0.95739
453 1.6894
454 1.5258
455 1.5832
456 0.6579
457 0.90435
458 1.189
459 1.0408
460 1.4111
461 0.52099
462 0.65837
463 1.3839
464 1.377
465 0.44528
466 1.3122
467 0.9761
468 1.287
469 1.3834
470 1.9315
471 0.72082
472 1.4415
473 1.8401
474 1.7734
475 0.15274
476 0.74072
477 0.77451
478 0.3585
479 1.0568
480 0.69673
481 0.79225
482 0.52955
483 1.4611
484 1.3166
485 1.0136
486 1.2118
487 0.1519
488 1.5996
489 1.6974
490 1.3179
491 0.43608
492 1.2458
493 1.7489
494 1.575
495 1.5232
496 1.585
497 1.8861
498 1.1999
499 1.3871
500 1.4121
501 1.6324
502 1.2541
503 1.1101
504 0.17974
505 1.4537
506 1.4487
507 0.77251
508 1.0368
509 0.68917
510 1.2852
511 1.0312
512 1.4665
513 1.2653
514 1.6679
515 1.5332
516 0.044674
517 1.7581
518 1.0699
519 1.765
520 1.7203
521 0.51536
522 1.0256
523 1.5129
524 0.84711
525 0.83986
526 1.453
527 1.1241
528 0.91546
529 1.1515
530 1.725
531 0.77211
532 1.9467
533 0.99141
534 0.56762
535 1.2296
536 1.9402
537 1.9407
538 1.1932
539 1.4603
540 1.1922
541 0.89429
542 1.3415
543 1.3124
544 1.1872
545 1.382
546 0.92084
547 0.87808
548 0.83855
549 1.5913
550 1.5368
551 1.0367
552 1.5962
553 1.2999
554 1.1736
555 1.4372
556 1.4523
557 0.52278
558 1.1971
559 0.82073
560 1.0521
561 0.81147
562 0.52323
563 0.7801
564 0.84755
565 1.497
566 1.0358
567 0.2676
568 0.69842
569 0.81511
570 1.0603
571 1.5218
572 1.1165
573 0.31406
574 0.10345
575 1.6139
576 1.2577
577 1.7519
578 1.1991
579 1.1599
580 0.82351
581 0.38246
582 1.4372
583 1.5125
584 0.40479
585 0.73056
586 1.8701
587 0.37628
588 0.89593
589 1.1838
590 1.1113
591 1.6058
592 1.4683
593 0.93501
594 1.7492
595 0.98176
596 1.2614
597 0.43747
598 1.3158
599 1.8075
600 0.43863
601 1.9292
602 1.4336
603 0.96441
604 0.96331
605 1.825
606 1.3418
607 1.9258
608 1.2131
609 1.547


==> graphs/data/carpet_R.txt <==
1 0.24039
2 -0.23189
3 -3.1226
4 -0.4862
5 -1.4224
6 -0.86893
7 -0.53839
8 -0.41802
9 0.063163
10 0.011087
11 -0.84154
12 -0.064165
13 -0.058022
14 0.2425
15 0.084846
16 -1.0483
17 -0.27097
18 -0.85468
19 0.031297
20 0.080718
21 0.11263
22 0.13875
23 0.12011
24 0.12826
25 -0.053425
26 -0.29526
27 -0.40055
28 -0.3389
29 0.10608
30 -0.53097
31 -0.22037
32 -0.66205
33 -0.79027
34 -0.71235
35 -0.075958
36 0.02485
37 -0.94327
38 -0.47878
39 -0.037937
40 -0.18909
41 -0.35333
42 -0.59426
43 -0.20708
44 -0.39433
45 -0.90583
46 -0.20498
47 -0.028525
48 -0.31256
49 -1.1046
50 -0.41219
51 -0.40285
52 -0.65677
53 0.039671
54 -0.41916
55 -0.20615
56 -1.7799
57 -0.43027
58 -0.094313
59 -0.14183
60 -0.21822
61 -0.45197
62 -0.54261
63 -0.23873
64 -0.6636
65 -1.7457
66 0.11646
67 -0.20875
68 -0.059953
69 -0.7146
70 -0.23694
71 -0.28656
72 -0.30885
73 -3.5431
74 -0.5302
75 -0.5456
76 -0.42714
77 -0.2428
78 -0.9913
79 -0.48879
80 -0.20248
81 -0.4656
82 -0.58602
83 -0.63514
84 -1.4097
85 -0.35033
86 -0.24246
87 -0.79604
88 -2.7246
89 -0.45035
90 -0.40743
91 -0.06136
92 -0.036101
93 -0.028484
94 0.090568
95 -0.84248
96 0.046654
97 0.095526
98 -0.67294
99 -0.53855
100 0.14546
101 -0.34491
102 0.33343
103 -0.63408
104 0.19783
105 -0.29027
106 -0.0051624


==> graphs/data/carpet_R_Ding.txt <==
1 0.31246
2 0.1355
3 0.029976
4 -0.32913
5 -0.23978
6 -0.35908
7 -0.25715
8 -0.089029
9 0.37785
10 0.23281
11 -0.0552
12 -0.1345
13 0.2565
14 0.18078
15 0.43053
16 -0.29364
17 0.015112
18 0.34779
19 -0.056024
20 -0.083767
21 0.36058
22 0.64346
23 0.57369
24 0.7886
25 0.99852
26 1.4784
27 0.91285
28 1.268
29 0.084942
30 -0.34623
31 0.28312
32 0.67985
33 -0.075539
34 0.64031
35 0.59032
36 0.16554
37 -0.27723
38 0.068602
39 0.13445
40 0.30032
41 -0.053655
42 -0.15052
43 -0.062209
44 -0.15037
45 -0.56623
46 -0.14423
47 -0.1042
48 -0.53301
49 -0.37444
50 -0.61906
51 -0.30237
52 -0.36053
53 -0.058756
54 -0.58481
55 -0.29571
56 -0.82372
57 -0.28778
58 -0.19757
59 0.038674
60 0.24895
61 -0.24036
62 -0.14061
63 -0.24402
64 -0.50539
65 -0.24084
66 0.23239
67 0.12839
68 0.4342
69 -0.51348
70 -0.035054
71 0.20194
72 -0.3396
73 -0.018913
74 -0.076584
75 -0.11126
76 -0.82391
77 0.58706
78 -0.07422
79 -0.14933
80 0.31566
81 0.4284
82 -0.13146
83 -0.086717
84 -0.3862
85 -0.052618
86 1.5624
87 1.7489
88 1.4509
89 1.722
90 0.86452
91 0.86438
92 0.73236
93 0.30794
94 0.23213
95 0.37168
96 0.40239
97 0.31043
98 0.43166
99 1.1388
100 0.56867
101 0.19605
102 0.32994
103 -0.14983
104 0.20429
105 1.1211
106 0.99799


==> graphs/data/carpet_R_Kukelova.txt <==
1 -0.047217
2 0.44861
3 -0.061944
4 -0.26351
5 -0.073973
6 0.068267
7 -0.052188
8 0.23475
9 0.13267
10 -0.0053815
11 -0.36328
12 0.43466
13 0.15056
14 -0.18161
15 0.46453
16 -0.27722
17 0.33171
18 0.071001
19 0.22361
20 0.21932
21 0.21636
22 0.29761
23 0.50616
24 0.18282
25 0.20116
26 0.51963
27 -0.6386
28 0.17618
29 0.15145
30 -0.19217
31 0.19848
32 -0.18822
33 0.31721
34 0.50525
35 0.28595
36 0.95851
37 0.18903
38 -0.4906
39 0.55626
40 0.17385
41 0.12378
42 0.19902
43 0.34377
44 0.44283
45 -0.070537
46 0.32557
47 -0.065984
48 -0.19176
49 -0.22081
50 0.60185
51 -0.018399
52 0.38309
53 0.68819
54 0.29292
55 0.1752
56 0.25616
57 0.42743
58 0.78981
59 0.16764
60 0.0081437
61 0.091724
62 0.43838
63 0.37814
64 0.50186
65 0.088655
66 -0.3942
67 -0.024945
68 0.35231
69 0.48768
70 0.32371
71 0.94217
72 0.42382
73 0.48442
74 0.37497
75 0.33911
76 0.36694
77 0.22135
78 0.44253
79 -0.21538
80 0.11125
81 0.13361
82 0.034024
83 0.2146
84 -0.50322
85 0.40182
86 0.7955
87 0.026923
88 0.36937
89 0.59716
90 0.1543
91 -0.061928
92 -0.55611
93 0.17992
94 0.89912
95 0.26506
96 0.053392
97 0.87503
98 1.2345
99 0.67024
100 1.449
101 0.69324
102 -0.15481
103 0.18618
104 0.3467
105 0.9465
106 -0.14785


==> graphs/data/carpet_f.txt <==
1 -1.6514
2 -1.5497
3 -1.5134
4 -0.89817
5 -1.5181
6 -0.92981
7 -2.0196
8 -0.3059
9 -1.4365
10 -0.87749
11 -0.25943
12 -2.11
13 -0.65898
14 -0.75339
15 -1.8249
16 -0.56818
17 -0.34123
18 -0.47615
19 -0.79991
20 -0.87991
21 -0.86413
22 -1.6842
23 -1.0329
24 -0.77657
25 -0.91327
26 -0.8006
27 -1.0635
28 -1.434
29 -0.70708
30 -0.71712
31 -0.26134
32 -2.8543
33 -0.72464
34 -0.75174
35 -1.926
36 -1.6014
37 -0.21007
38 -0.2373
39 -1.0352
40 -0.97793
41 -0.90811
42 -1.0388
43 -1.0534
44 -2.2938
45 -0.27757
46 -1.3665
47 -1.1498
48 -0.31445
49 -0.78214
50 -0.83661
51 -1.4544
52 -0.70022
53 -0.8911
54 -0.47374
55 -1.2623
56 -0.51001
57 -1.6278
58 -1.3015
59 -1.219
60 -1.3828
61 -1.1491
62 -1.3129
63 -0.93151
64 -1.538
65 -0.67765
66 -1.0341
67 -0.93601
68 -0.44699
69 -1.8819
70 -1.3243
71 -1.275
72 -0.95653
73 -0.29134
74 -0.83619
75 -2.8409
76 -0.99593
77 -1.2268
78 -0.40404
79 -1.0651
80 -0.32361
81 -0.81421
82 -1.0636
83 -0.17011
84 -0.69275
85 -0.47781
86 -0.67622
87 -0.96284
88 -1.0393
89 -0.70872
90 -0.70393
91 -0.63253
92 -1.8169
93 -1.488
94 -1.1782
95 -0.93562
96 -2.223
97 -0.78905
98 -2.7947
99 -1.813
100 -1.6596
101 -1.4299
102 -1.0092
103 -0.81364
104 -0.6153
105 -1.2178
106 -1.919


==> graphs/data/carpet_f_Ding.txt <==
1 -1.1178
2 -1.0936
3 -0.70757
4 -1.2677
5 -1.5519
6 -0.54435
7 -0.38813
8 -0.73566
9 -0.2987
10 -0.93555
11 -1.2206
12 -0.68076
13 -1.3389
14 -0.56575
15 -0.3171
16 -1.3819
17 -0.61115
18 -0.51677
19 -1.4448
20 -0.9352
21 -0.23494
22 -0.42377
23 -0.22735
24 -0.26697
25 -0.24988
26 -0.90191
27 -0.29599
28 -0.24557
29 -0.46849
30 -1.3054
31 -0.6769
32 -0.31509
33 -0.58787
34 -0.42083
35 -1.425
36 -0.23689
37 -1.6888
38 -1.1028
39 -2.3076
40 -0.99858
41 -0.17814
42 -1.3459
43 -0.59753
44 -1.2752
45 -0.26119
46 -0.82314
47 -0.26928
48 -0.62462
49 -1.7011
50 -0.26345
51 -0.44867
52 -0.45611
53 -0.65369
54 -0.81303
55 -0.73785
56 -0.35082
57 -0.68222
58 -1.01
59 -1.7949
60 -0.79443
61 -0.63212
62 -1.2712
63 -1.1476
64 -0.40743
65 -0.19463
66 -0.7408
67 -0.28864
68 -0.21247
69 -1.2833
70 -0.45368
71 -0.83542
72 -1.9892
73 -0.55416
74 -0.45803
75 -1.0708
76 -0.63861
77 -1.0176
78 -0.325
79 -0.67059
80 -0.51748
81 -0.6839
82 -0.9101
83 -0.77116
84 -0.33316
85 -0.40024
86 -0.46332
87 -0.14361
88 -0.54308
89 -0.60293
90 -0.14149
91 -1.4132
92 -0.33591
93 -0.6022
94 -1.0014
95 -0.82423
96 -0.70689
97 -0.86627
98 -1.2591
99 -0.6726
100 -0.89103
101 -0.98553
102 -1.0342
103 -0.60644
104 -0.80651
105 -0.2348
106 -1.4395


==> graphs/data/carpet_f_Kukelova.txt <==
1 -1.4754
2 -0.86983
3 -0.9677
4 -0.77947
5 -1.852
6 -0.38285
7 -0.62087
8 -0.43192
9 -0.95056
10 -0.91166
11 -0.58293
12 -0.20521
13 -0.67886
14 -0.75641
15 -0.18588
16 -0.31089
17 -0.20555
18 -0.25298
19 -0.22293
20 -0.36895
21 -0.59407
22 -0.45684
23 -0.29775
24 -0.25814
25 -0.34126
26 -0.29272
27 -0.73846
28 -0.59888
29 -0.85287
30 -0.95941
31 -0.26462
32 -0.48538
33 -0.26239
34 -0.46644
35 -0.48488
36 -0.96171
37 -0.47318
38 -0.56295
39 -0.21268
40 -1.1327
41 -0.28037
42 -0.2159
43 -0.34217
44 -0.35304
45 -1.7758
46 -1.4242
47 -0.31684
48 -0.74012
49 -0.53328
50 -0.18645
51 -0.24578
52 -0.57562
53 -0.18761
54 -0.20209
55 -0.22409
56 -0.20579
57 -0.26832
58 -0.20398
59 -0.61687
60 -0.71053
61 -0.20882
62 -0.20606
63 -0.34094
64 -0.14495
65 -0.65173
66 -0.22901
67 -0.30399
68 -0.82971
69 -0.51201
70 -0.23688
71 -0.21993
72 -1.0543
73 -0.21714
74 -0.3141
75 -0.97033
76 -0.7923
77 -0.19604
78 -0.43124
79 -0.70989
80 -0.45968
81 -0.28438
82 -0.32636
83 -0.85526
84 -0.7371
85 -0.64946
86 -0.19046
87 -0.31422
88 -1.3086
89 -0.61001
90 -0.50537
91 -1.485
92 -1.1362
93 -0.41879
94 -0.22167
95 -0.59824
96 -0.87518
97 -0.23995
98 -0.43049
99 -0.65943
100 -0.30639
101 -0.7228
102 -0.95585
103 -0.35786
104 -0.53561
105 -0.30884
106 -1.3346


==> graphs/data/carpet_t.txt <==
1 0.91961
2 1.35
3 1.0366
4 0.97296
5 1.0031
6 0.47314
7 1.1454
8 1.4021
9 0.98337
10 1.1432
11 1.072
12 0.70846
13 0.39554
14 1.0619
15 1.4008
16 0.89848
17 1.3762
18 1.03
19 1.4736
20 1.1835
21 1.4552
22 1.3563
23 -0.081701
24 0.59545
25 0.29911
26 0.91128
27 1.3156
28 0.77961
29 0.068977
30 1.1389
31 1.8896
32 1.5116
33 1.3796
34 1.0406
35 0.46504
36 -0.49268
37 1.2289
38 1.4803
39 1.3078
40 0.56395
41 1.0945
42 0.98065
43 1.1348
44 1.2722
45 1.0446
46 1.3831
47 0.84482
48 1.4959
49 1.2904
50 1.2811
51 1.6943
52 0.79352
53 1.2165
54 0.95851
55 1.1991
56 0.66383
57 0.84369
58 0.83343
59 0.45459
60 0.70761
61 1.158
62 1.0886
63 1.4384
64 0.85428
65 1.0826
66 0.74182
67 0.73309
68 1.0611
69 1.0106
70 0.58214
71 0.53836
72 1.2686
73 0.58474
74 1.0446
75 1.104
76 1.2837
77 0.33021
78 1.0127
79 1.347
80 1.6848
81 0.70403
82 1.2469
83 -0.032316
84 1.066
85 1.3552
86 0.54337
87 0.87312
88 0.91303
89 1.0783
90 0.7451
91 1.1275
92 0.13529
93 1.171
94 0.29925
95 1.1731
96 0.7589
97 0.39987
98 0.26448
99 -0.38503
100 -0.11994
101 0.35679
102 1.0481
103 1.1931
104 0.81252
105 -0.41785
106 1.5232


==> graphs/data/carpet_t_Ding.txt <==
1 0.91075
2 1.5754
3 1.6153
4 0.5745
5 1.0322
6 1.4642
7 1.1185
8 1.0967
9 0.76447
10 1.442
11 1.6481
12 1.2869
13 0.049423
14 1.3413
15 1.3275
16 1.1802
17 1.5635
18 0.74229
19 0.67593
20 0.40231
21 1.9323
22 1.9368
23 1.3419
24 1.471
25 1.0935
26 1.3302
27 1.7129
28 1.6121
29 1.0275
30 1.5717
31 1.9108
32 1.4178
33 1.3568
34 1.481
35 1.0075
36 0.91806
37 1.6633
38 1.4886
39 1.4345
40 -0.0018168
41 0.62389
42 1.091
43 1.4414
44 0.6354
45 0.91124
46 1.3532
47 1.4816
48 1.1833
49 1.4569
50 0.94384
51 0.76737
52 1.098
53 0.93139
54 1.253
55 1.3042
56 1.0794
57 0.58234
58 0.95926
59 -0.095735
60 0.9101
61 0.65758
62 1.1485
63 1.0326
64 0.89331
65 0.96347
66 0.37997
67 1.3909
68 1.2104
69 1.3928
70 1.1342
71 0.76786
72 1.2953
73 0.70791
74 1.0427
75 1.5618
76 1.0091
77 1.5422
78 1.1788
79 1.8228
80 1.8688
81 1.51
82 1.2732
83 1.6175
84 1.4885
85 0.94956
86 1.7717
87 1.2583
88 1.1469
89 1.5256
90 1.293
91 1.8499
92 1.4555
93 1.227
94 0.31449
95 1.3676
96 1.1952
97 0.76393
98 0.47682
99 1.8295
100 0.35935
101 0.30725
102 1.4712
103 0.3869
104 0.54406
105 1.2237
106 1.5603


==> graphs/data/carpet_t_Kukelova.txt <==
1 0.77753
2 1.7773
3 1.01
4 1.194
5 1.5484
6 1.6728
7 1.905
8 1.5705
9 1.3306
10 1.0646
11 0.4534
12 1.5516
13 0.62018
14 1.1282
15 1.814
16 1.3986
17 1.889
18 1.3562
19 1.3906
20 1.4153
21 1.6345
22 1.0744
23 0.71412
24 1.1291
25 1.3194
26 1.8939
27 1.2625
28 1.5408
29 1.5103
30 1.8575
31 1.7905
32 1.8964
33 1.9055
34 1.9421
35 0.88801
36 1.7513
37 1.6159
38 1.4765
39 1.8034
40 0.58745
41 0.70758
42 1.855
43 1.8765
44 1.9192
45 1.611
46 1.9269
47 1.404
48 1.8443
49 1.4741
50 0.76168
51 1.6791
52 1.8304
53 1.8085
54 1.8974
55 1.4915
56 1.4136
57 1.9347
58 1.9469
59 1.1023
60 0.93213
61 1.1415
62 1.9382
63 1.8583
64 1.7724
65 1.3202
66 0.65447
67 0.64216
68 1.5231
69 1.9326
70 1.9407
71 1.937
72 1.9424
73 1.9402
74 1.8899
75 1.7022
76 1.9536
77 1.2191
78 1.881
79 1.8727
80 1.819
81 1.5974
82 1.6235
83 1.4488
84 1.1378
85 1.9019
86 1.8828
87 1.7219
88 1.6913
89 1.8525
90 0.58386
91 0.67367
92 0.63668
93 1.3736
94 1.2645
95 1.5751
96 0.84673
97 1.276
98 0.83847
99 0.64495
100 1.1606
101 0.073696
102 0.85432
103 1.4504
104 1.5061
105 0.72449
106 1.2043


==> graphs/data/indoor_ding_Xin.txt <==
-5.0272 2.4489 1.1259
-4.8495 2.2897 1.1438
-4.5625 2.0785 1.1214
-4.4289 2.0243 1.2408
-4.3278 5.5769 1.3779
-4.171 1.6901 1.3457
-4.1096 1.7303 1.2429
-3.9179 5.2427 1.2068
-3.419 1.0907 1.3327
-3.2863 1.044 1.2652
-2.5914 0.50046 1.2563
-2.5412 1.381 1.3472
-2.521 0.37476 1.3229
-2.4707 0.38081 1.2516
-2.4369 0.46161 1.3303
-2.3974 3.9365 1.2623
-2.3351 0.28001 1.2085
-2.3328 0.25085 1.2589
-2.3183 0.25919 1.3114
-2.3152 0.25372 1.25
-2.2996 0.11073 1.2025
-2.2767 0.19089 1.266
-2.1391 0.0049977 1.1794
-2.123 0.0017189 1.2219
-2.1046 0.0054355 1.2175
-2.0586 0.01993 1.2676
-1.8821 1.1063 1.342
-1.8786 1.104 1.3371
-1.6693 1.3875 1.3592
-1.5929 1.3004 1.3464
-1.552 3.2525 1.2223
-1.4135 3.4067 1.2503
-1.351 1.7511 1.3533
-1.2874 1.0872 1.3442
-1.1229 1.245 1.3473
-1.1026 1.2609 1.3494
-1.0741 0.4615 1.3447
-1.0071 2.1675 1.346
-0.97426 1.4535 1.3423
-0.97382 1.4032 1.3569
-0.96235 1.4392 1.3536
-0.96125 1.4744 1.3397
-0.96112 1.4748 1.3392
-0.96017 1.4748 1.3425
-0.9516 1.4277 1.3494
-0.94621 1.4947 1.3914
-0.94105 1.4576 1.3504
-0.92833 0.35891 1.3282
-0.92459 1.0181 1.3523
-0.87505 1.3227 1.3487
-0.86785 0.74367 1.3439
-0.75011 0.081574 1.3024
-0.73699 0.076589 1.2723
-0.7131 2.538 1.3471
-0.68847 0.13858 1.294
-0.68461 0.099496 1.2822
-0.68262 1.0673 1.3508
-0.68173 1.0629 1.348
-0.67993 1.8661 1.3476
-0.67934 0.057109 1.273
-0.67205 0.071879 1.3236
-0.66861 1.8575 1.3431
-0.6583 -0.0039544 1.2405
-0.65419 1.1199 1.3479
-0.65075 0.041177 1.2614
-0.61734 1.8642 1.3055
-0.6143 1.8585 1.3464
-0.61411 1.8602 1.3482
-0.614 0.03846 1.2824
-0.61376 0.020317 1.2534
-0.61201 0.013428 1.2261
-0.6036 -0.0013543 1.2255
-0.5922 1.1358 1.3425
-0.58145 1.1387 1.345
-0.57154 0.0021062 1.2894
-0.57032 -0.015726 1.2514
-0.5666 1.1567 1.3457
-0.56635 1.116 1.351
-0.56622 1.1565 1.3474
-0.56621 -0.017714 1.2973
-0.56447 1.1576 1.3524
-0.56424 1.1214 1.3501
-0.56368 1.1479 1.3473
-0.54658 -0.028485 1.27
-0.54124 1.1362 1.3486
-0.5399 -0.017171 1.2655
-0.53896 -0.054724 1.3008
-0.53298 -0.075724 1.2771
-0.49216 0.43668 1.3428
-0.4833 0.45435 1.3266
-0.4587 1.3618 1.3448
-0.45855 1.3617 1.345
-0.37573 2.5728 0.77788
-0.35066 2.2431 1.3409
-0.2893 1.5355 1.3423
-0.2808 1.5329 1.3449
-0.27571 1.5284 1.3429
-0.24132 1.5159 1.3455
-0.2412 1.5126 1.344
-0.22476 1.5335 1.3457
-0.21432 1.5305 1.3409
-0.2136 1.5299 1.341
-0.21113 1.5251 1.3385
-0.19469 0.81306 1.3474
-0.19179 0.81584 1.346
-0.18847 0.81431 1.3452
-0.18357 0.79384 1.3776
-0.16718 0.82349 1.3408
-0.16649 0.80195 1.3439
-0.16396 0.79495 1.3483
-0.15787 0.81981 1.3514
-0.15607 0.81717 1.3502
-0.15102 0.81926 1.3468
-0.13802 0.68967 1.3484
-0.11369 0.9235 1.3494
-0.081398 0.10323 1.3416
-0.068907 1.1354 1.3474
-0.062951 0.097074 1.3478
0.039668 0.56196 1.3505
0.044553 1.0947 1.3477
0.05345 0.62194 1.3465
0.074022 0.56014 1.3488
0.074345 1.9113 1.3443
0.074637 0.59517 1.3496
0.094725 0.56433 1.35
0.10827 2.1823 1.2286
0.12221 1.2034 1.3437
0.12806 2.1718 1.2813
0.13045 2.1669 1.2792
0.13232 1.2062 1.3431
0.14627 1.2325 1.3429
0.1468 1.2266 1.3418
0.14685 1.2376 1.3417
0.14787 2.1335 1.2647
0.1503 1.1955 1.3457
0.15362 1.1999 1.348
0.15514 1.1864 1.3397
0.15685 2.15 1.3249
0.16841 1.2099 1.3433
0.17125 1.2174 1.3436
0.18429 2.1234 1.0727
0.18784 0.50628 1.344
0.19054 2.1226 1.1186
0.19867 1.2003 1.344
0.19879 0.50089 1.3476
0.20005 2.1162 1.3299
0.21212 2.0985 0.70433
0.2149 2.0964 1.0832
0.22271 0.51386 1.3508
0.22431 0.51781 1.3498
0.22582 0.47795 1.3467
0.22713 1.2074 1.3432
0.23031 2.0784 0.51138
0.23221 2.0792 0.33433
0.23317 2.0747 0.36791
0.23372 2.0748 0.64058
0.23546 2.0882 0.44139
0.23652 0.4689 1.3421
0.24223 2.0701 0.495
0.24229 2.0778 0.5542
0.24811 0.49846 1.3378
0.24822 0.79433 1.3481
0.25357 0.49313 1.3415
0.26626 0.48759 1.3461
0.2689 2.0559 0.4426
0.28216 0.82174 1.3465
0.28281 0.82066 1.3483
0.29088 2.0351 0.49726
0.29203 2.0259 0.36644
0.29278 2.0303 0.33158
0.29879 2.0173 0.47313
0.32799 2.0029 0.40331
0.35702 1.9736 0.63659
0.35892 1.9661 0.46787
0.3679 1.0472 1.3405
0.39256 1.949 0.4767
0.399 1.9413 0.51013
0.4458 1.8993 0.47167
0.44582 1.8995 0.40192
0.44666 1.8963 0.50672
0.44709 1.8967 0.43254
0.44905 0.97806 1.3426
0.44984 1.8967 0.63495
0.45131 1.6101 1.3443
0.46892 1.8784 0.46855
0.47186 1.0392 1.3356
0.47935 1.0353 1.3436
0.47951 0.7892 1.3455
0.48319 1.0374 1.3498
0.48592 1.871 0.48889
0.49949 1.8573 0.43543
0.50523 0.97516 1.3451
0.51144 1.0037 1.3423
0.51549 0.97198 1.3559
0.5234 1.1938 1.3432
0.53839 0.91248 1.3432
0.54277 0.86911 1.3397
0.54352 1.8175 0.43161
0.54434 0.86892 1.343
0.55208 1.4026 1.3412
0.55732 1.8839 0.48634
0.56037 0.89232 1.3403
0.57475 1.7975 0.63323
0.58217 1.8039 0.46865
0.58928 0.17259 1.3496
0.60131 0.17544 1.351
0.60586 0.17446 1.3497
0.61251 1.7672 0.46905
0.62074 1.7591 0.5055
0.62854 0.80397 1.3288
0.64469 -0.95213 1.2895
0.64558 0.79317 1.3442
0.65939 1.7225 0.42283
0.66164 1.7239 0.49556
0.66243 1.725 0.35184
0.66289 1.726 0.39202
0.66551 1.7286 0.62728
0.66581 1.7279 0.46684
0.70102 1.6984 0.47756
0.72808 1.6774 0.35504
0.76532 1.6537 0.42785
0.7896 1.6247 0.62368
0.79993 1.1856 1.3367
0.82991 1.596 0.46157
0.9183 1.5305 1.0777
0.93717 0.58546 1.3439
0.93776 0.58521 1.345
0.95992 1.5132 1.3108
0.97225 1.3196 0.58116
0.978 1.4835 1.285
0.99129 1.4781 1.3233
0.99549 1.2895 0.50703
0.9985 1.2781 0.41322
1.0068 1.284 0.35398
1.0148 1.2661 0.52192
1.0224 1.2721 0.43667
1.0304 1.2583 0.35657
1.0335 1.2597 0.50397
1.0352 1.2588 0.56215
1.0395 1.4569 1.2461
1.0542 1.258 0.51154
1.058 1.231 0.36444
1.0624 1.2324 0.54771
1.0783 1.2138 0.50624
1.0817 1.2353 0.54331
1.0874 1.2129 0.40365
1.0883 1.2049 0.40353
1.0965 1.2118 0.36003
1.1143 1.1849 0.43369
1.1262 1.1722 0.41135
1.1473 1.178 0.41559
1.218 0.9653 1.339
1.2445 0.96441 1.3465
1.3252 1.1873 1.2505
1.5519 0.077398 1.3299
1.8549 0.44236 1.3311
1.8991 -0.1843 1.3454
1.9533 -0.29644 1.339


==> graphs/data/indoor_ding_Xout.txt <==
-6.6243 7.4526 3.1912
-2.5312 0.43905 0.68248
-2.494 0.40749 1.2721
-2.2983 0.19382 1.2749
-1.372 3.3828 1.2575
-0.89782 0.32794 1.3321
-0.71966 -1.0995 1.3199
-0.70918 1.8514 1.3405
-0.68582 0.091994 1.2577
-0.67481 -1.1763 1.1846
-0.67461 0.066 1.2701
-0.63441 0.11021 1.2925
-0.61554 -0.0055852 1.3646
-0.57246 -0.017654 1.2505
-0.5625 1.1189 1.3523
-0.55827 1.1693 1.3382
-0.39718 2.2088 1.3148
-0.3779 2.2319 1.3369
-0.24192 1.4904 1.343
-0.18102 0.85145 1.3451
-0.039476 0.10944 1.3267
-0.0013205 0.55983 1.3487
0.14958 1.2345 1.3349
0.15664 1.228 1.3412
0.16865 1.2275 1.3559
0.18673 2.1224 1.0749
0.22571 0.47863 1.3434
0.22784 2.1125 0.48914
0.23298 2.0766 0.40533
0.2615 1.329 1.3383
0.29468 -0.20347 1.3479
0.29714 2.0154 0.40787
0.32752 2.0001 0.43848
0.33039 1.9981 0.47429
0.33672 1.2365 1.3453
0.37672 1.9349 0.47171
0.41884 1.5843 1.3202
0.42777 1.6026 1.337
0.44476 1.8955 0.36215
0.44712 1.8987 0.32779
0.4576 0.77151 1.3443
0.47034 1.5576 1.3415
0.50392 1.8485 0.48708
0.50732 0.6192 1.3443
0.52246 0.89393 1.3493
0.52654 0.82656 1.3219
0.54596 1.8211 0.39724
0.58331 0.89122 1.3305
0.68616 1.1309 1.3434
0.72856 1.6727 0.40041
0.73541 1.6731 0.4612
0.75646 1.6511 0.38968
0.80969 1.2547 1.3282
0.83369 1.5938 0.49824
0.83596 1.2707 1.3395
0.86903 1.2632 1.3413
0.86947 1.2661 1.3436
0.87767 1.2511 1.3428
0.90168 1.5307 0.4024
0.93167 -0.70484 1.327
0.95393 1.313 0.26984
0.99476 1.2922 0.56441
1.0141 1.276 0.55151
1.03 1.2534 0.40147
1.0359 1.2567 0.43514
1.0392 1.2602 0.32499
1.0506 1.2507 0.46094
1.0627 1.2366 0.33191
1.0704 1.2039 0.55663
1.0844 1.2123 0.31474
1.108 1.1977 0.32758
1.1118 1.1906 0.38045
1.1346 1.1626 0.30148
1.2251 -0.33944 1.3379
1.8304 0.80344 1.2792
2.5261 0.1566 1.054


==> graphs/data/indoor_ding_traj.txt <==
0.062231 1.4332 0.71384
0.032792 1.4541 0.69357
0.0091088 1.4634 0.62545
-0.012929 1.4589 0.62719
-0.042909 1.4614 0.62897
-0.107 1.5055 0.6357
-0.10714 1.4422 0.62352
0.064947 1.5098 0.7506
0.10011 1.5263 0.77052
0.20103 1.589 0.81763
0.24285 1.621 0.83663
0.34416 1.6615 0.86447
0.46022 1.5776 0.7491
0.42311 1.5914 0.73148
0.32757 1.4669 0.7237
0.41396 1.5635 0.69754
0.43484 1.631 0.76632
0.44831 1.6896 0.81732
0.48108 1.7051 0.87279
0.4717 1.7199 0.92621
0.51606 1.7869 1.0767
0.51763 1.8104 1.0494
0.5186 1.8205 0.97445
0.52323 1.7602 0.98834
0.49323 1.7532 1.0783
0.42672 1.7527 1.1343
0.41376 1.7571 1.1785
0.40956 1.7677 1.2
0.39782 1.7552 1.2198
0.43972 1.7842 1.1774
0.41961 1.7752 1.1916
0.37695 1.7631 1.2268
0.13687 1.4957 1.0343
0.049542 1.2915 0.9452
0.053824 0.9335 0.80693
-0.19839 0.11846 0.22039
-0.0013107 -0.16896 -0.052448
0.26525 -0.14594 -0.070459
0.11526 -0.16047 -0.033725
0.058891 -0.18347 0.032743
0.19571 -0.15795 -0.11193
0.28253 -0.26357 -0.18853
0.38349 -0.43243 -0.30143
0.37753 -0.47432 -0.29897
0.39863 -0.42409 -0.30281
0.42178 -0.406 -0.31448
0.56771 -0.26937 -0.27
0.89029 0.1211 0.03252


==> graphs/data/indoor_gt_traj.txt <==
0.062231 1.4332 0.71384
-0.009334 1.4512 0.73603
-0.13426 1.486 0.78608
-0.1601 1.4896 0.79705
-0.19734 1.4944 0.80795
-0.28865 1.5301 0.8153
-0.33907 1.5517 0.80743
-0.59044 1.5159 0.79935
-0.6361 1.5042 0.79815
-0.75221 1.4461 0.7931
-0.7964 1.4151 0.79813
-0.9061 1.3541 0.78828
-1.0152 1.1557 0.80886
-1.023 1.0967 0.81191
-0.98023 0.95525 0.84953
-0.91618 0.81623 0.83992
-0.85165 0.7596 0.85442
-0.79824 0.72102 0.85672
-0.72479 0.68731 0.842
-0.65381 0.66449 0.83278
-0.473 0.5868 0.81204
-0.41766 0.5909 0.80475
-0.3021 0.60593 0.79993
-0.22987 0.59432 0.8011
-0.08703 0.60501 0.82078
0.029726 0.64264 0.80914
0.087736 0.67071 0.82747
0.11341 0.68048 0.83762
0.13867 0.70943 0.84891
0.20047 0.78394 0.85675
0.22351 0.81299 0.85557
0.26351 0.88391 0.84976
0.23851 1.1875 0.66357
0.22069 1.3021 0.52278
0.019335 1.4033 0.31608
-0.74353 1.56 0.085019
-0.98075 1.1544 -0.011722
-0.72845 0.92344 -0.01154
-0.56959 0.79796 0.00912
-0.46609 0.71172 0.013825
-0.17676 0.6658 0.043767
-0.007462 0.63933 0.066828
0.22478 0.66126 0.081565
0.25061 0.69529 0.082844
0.2814 0.74115 0.085342
0.31116 0.76968 0.085401
0.33426 0.9616 0.06636
0.058897 1.3918 0.067123


==> graphs/data/indoor_kukelova_Xin.txt <==
-6.6243 7.4526 3.1912
-4.8495 2.2897 1.1438
-4.5625 2.0785 1.1214
-4.4289 2.0243 1.2408
-4.171 1.6901 1.3457
-4.1096 1.7303 1.2429
-3.9179 5.2427 1.2068
-3.419 1.0907 1.3327
-3.2863 1.044 1.2652
-2.5914 0.50046 1.2563
-2.5412 1.381 1.3472
-2.5312 0.43905 0.68248
-2.521 0.37476 1.3229
-2.4707 0.38081 1.2516
-2.4369 0.46161 1.3303
-2.3974 3.9365 1.2623
-2.3351 0.28001 1.2085
-2.3328 0.25085 1.2589
-2.3183 0.25919 1.3114
-2.3152 0.25372 1.25
-2.2996 0.11073 1.2025
-2.2983 0.19382 1.2749
-2.2767 0.19089 1.266
-2.1391 0.0049977 1.1794
-2.123 0.0017189 1.2219
-2.1046 0.0054355 1.2175
-2.0586 0.01993 1.2676
-1.8821 1.1063 1.342
-1.8786 1.104 1.3371
-1.6693 1.3875 1.3592
-1.5929 1.3004 1.3464
-1.552 3.2525 1.2223
-1.4135 3.4067 1.2503
-1.372 3.3828 1.2575
-1.351 1.7511 1.3533
-1.2874 1.0872 1.3442
-1.1026 1.2609 1.3494
-1.0741 0.4615 1.3447
-1.0071 2.1675 1.346
-0.97426 1.4535 1.3423
-0.97382 1.4032 1.3569
-0.96235 1.4392 1.3536
-0.96125 1.4744 1.3397
-0.96112 1.4748 1.3392
-0.96017 1.4748 1.3425
-0.9516 1.4277 1.3494
-0.94621 1.4947 1.3914
-0.94105 1.4576 1.3504
-0.92833 0.35891 1.3282
-0.92459 1.0181 1.3523
-0.89782 0.32794 1.3321
-0.87505 1.3227 1.3487
-0.86785 0.74367 1.3439
-0.75011 0.081574 1.3024
-0.73699 0.076589 1.2723
-0.71966 -1.0995 1.3199
-0.7131 2.538 1.3471
-0.68847 0.13858 1.294
-0.68582 0.091994 1.2577
-0.68461 0.099496 1.2822
-0.68262 1.0673 1.3508
-0.68173 1.0629 1.348
-0.67993 1.8661 1.3476
-0.67934 0.057109 1.273
-0.67481 -1.1763 1.1846
-0.67461 0.066 1.2701
-0.67205 0.071879 1.3236
-0.66861 1.8575 1.3431
-0.6583 -0.0039544 1.2405
-0.65419 1.1199 1.3479
-0.65075 0.041177 1.2614
-0.63441 0.11021 1.2925
-0.61734 1.8642 1.3055
-0.61554 -0.0055852 1.3646
-0.6143 1.8585 1.3464
-0.61411 1.8602 1.3482
-0.614 0.03846 1.2824
-0.61376 0.020317 1.2534
-0.61201 0.013428 1.2261
-0.6036 -0.0013543 1.2255
-0.5922 1.1358 1.3425
-0.58145 1.1387 1.345
-0.57246 -0.017654 1.2505
-0.57154 0.0021062 1.2894
-0.57032 -0.015726 1.2514
-0.5666 1.1567 1.3457
-0.56635 1.116 1.351
-0.56622 1.1565 1.3474
-0.56621 -0.017714 1.2973
-0.56447 1.1576 1.3524
-0.56424 1.1214 1.3501
-0.56368 1.1479 1.3473
-0.54658 -0.028485 1.27
-0.54124 1.1362 1.3486
-0.5399 -0.017171 1.2655
-0.53298 -0.075724 1.2771
-0.49216 0.43668 1.3428
-0.4833 0.45435 1.3266
-0.4587 1.3618 1.3448
-0.45855 1.3617 1.345
-0.3779 2.2319 1.3369
-0.37573 2.5728 0.77788
-0.35066 2.2431 1.3409
-0.2808 1.5329 1.3449
-0.27571 1.5284 1.3429
-0.24192 1.4904 1.343
-0.24132 1.5159 1.3455
-0.2412 1.5126 1.344
-0.22476 1.5335 1.3457
-0.21432 1.5305 1.3409
-0.2136 1.5299 1.341
-0.21113 1.5251 1.3385
-0.19469 0.81306 1.3474
-0.19179 0.81584 1.346
-0.18847 0.81431 1.3452
-0.18357 0.79384 1.3776
-0.18102 0.85145 1.3451
-0.16718 0.82349 1.3408
-0.16649 0.80195 1.3439
-0.16396 0.79495 1.3483
-0.15787 0.81981 1.3514
-0.15607 0.81717 1.3502
-0.15102 0.81926 1.3468
-0.13802 0.68967 1.3484
-0.11369 0.9235 1.3494
-0.081398 0.10323 1.3416
-0.068907 1.1354 1.3474
-0.062951 0.097074 1.3478
-0.0013205 0.55983 1.3487
0.039668 0.56196 1.3505
0.044553 1.0947 1.3477
0.05345 0.62194 1.3465
0.074022 0.56014 1.3488
0.074345 1.9113 1.3443
0.074637 0.59517 1.3496
0.094725 0.56433 1.35
0.10827 2.1823 1.2286
0.12221 1.2034 1.3437
0.12806 2.1718 1.2813
0.13045 2.1669 1.2792
0.13232 1.2062 1.3431
0.14627 1.2325 1.3429
0.1468 1.2266 1.3418
0.14685 1.2376 1.3417
0.14787 2.1335 1.2647
0.1503 1.1955 1.3457
0.15362 1.1999 1.348
0.15514 1.1864 1.3397
0.15664 1.228 1.3412
0.15685 2.15 1.3249
0.16841 1.2099 1.3433
0.16865 1.2275 1.3559
0.17125 1.2174 1.3436
0.18429 2.1234 1.0727
0.18673 2.1224 1.0749
0.18784 0.50628 1.344
0.19054 2.1226 1.1186
0.19867 1.2003 1.344
0.19879 0.50089 1.3476
0.20005 2.1162 1.3299
0.21212 2.0985 0.70433
0.2149 2.0964 1.0832
0.22271 0.51386 1.3508
0.22431 0.51781 1.3498
0.22582 0.47795 1.3467
0.22713 1.2074 1.3432
0.22784 2.1125 0.48914
0.23031 2.0784 0.51138
0.23221 2.0792 0.33433
0.23298 2.0766 0.40533
0.23317 2.0747 0.36791
0.23372 2.0748 0.64058
0.23546 2.0882 0.44139
0.23652 0.4689 1.3421
0.24223 2.0701 0.495
0.24229 2.0778 0.5542
0.24811 0.49846 1.3378
0.24822 0.79433 1.3481
0.25357 0.49313 1.3415
0.2615 1.329 1.3383
0.26626 0.48759 1.3461
0.2689 2.0559 0.4426
0.28216 0.82174 1.3465
0.28281 0.82066 1.3483
0.29088 2.0351 0.49726
0.29203 2.0259 0.36644
0.29278 2.0303 0.33158
0.29468 -0.20347 1.3479
0.29714 2.0154 0.40787
0.29879 2.0173 0.47313
0.32752 2.0001 0.43848
0.32799 2.0029 0.40331
0.33039 1.9981 0.47429
0.33672 1.2365 1.3453
0.35702 1.9736 0.63659
0.35892 1.9661 0.46787
0.3679 1.0472 1.3405
0.37672 1.9349 0.47171
0.39256 1.949 0.4767
0.399 1.9413 0.51013
0.41884 1.5843 1.3202
0.42777 1.6026 1.337
0.44476 1.8955 0.36215
0.4458 1.8993 0.47167
0.44582 1.8995 0.40192
0.44666 1.8963 0.50672
0.44709 1.8967 0.43254
0.44712 1.8987 0.32779
0.44905 0.97806 1.3426
0.44984 1.8967 0.63495
0.45131 1.6101 1.3443
0.46892 1.8784 0.46855
0.47034 1.5576 1.3415
0.47186 1.0392 1.3356
0.47935 1.0353 1.3436
0.47951 0.7892 1.3455
0.48319 1.0374 1.3498
0.48592 1.871 0.48889
0.49949 1.8573 0.43543
0.50392 1.8485 0.48708
0.50523 0.97516 1.3451
0.51144 1.0037 1.3423
0.51549 0.97198 1.3559
0.52246 0.89393 1.3493
0.5234 1.1938 1.3432
0.53839 0.91248 1.3432
0.54277 0.86911 1.3397
0.54352 1.8175 0.43161
0.54434 0.86892 1.343
0.54596 1.8211 0.39724
0.55732 1.8839 0.48634
0.56037 0.89232 1.3403
0.57475 1.7975 0.63323
0.58217 1.8039 0.46865
0.58928 0.17259 1.3496
0.60131 0.17544 1.351
0.60586 0.17446 1.3497
0.61251 1.7672 0.46905
0.62074 1.7591 0.5055
0.64469 -0.95213 1.2895
0.64558 0.79317 1.3442
0.65939 1.7225 0.42283
0.66164 1.7239 0.49556
0.66289 1.726 0.39202
0.66551 1.7286 0.62728
0.66581 1.7279 0.46684
0.68616 1.1309 1.3434
0.70102 1.6984 0.47756
0.72808 1.6774 0.35504
0.72856 1.6727 0.40041
0.73541 1.6731 0.4612
0.75646 1.6511 0.38968
0.7896 1.6247 0.62368
0.79993 1.1856 1.3367
0.80969 1.2547 1.3282
0.82991 1.596 0.46157
0.83369 1.5938 0.49824
0.83596 1.2707 1.3395
0.86903 1.2632 1.3413
0.86947 1.2661 1.3436
0.90168 1.5307 0.4024
0.9183 1.5305 1.0777
0.93167 -0.70484 1.327
0.93717 0.58546 1.3439
0.93776 0.58521 1.345
0.95992 1.5132 1.3108
0.97225 1.3196 0.58116
0.99129 1.4781 1.3233
0.99476 1.2922 0.56441
0.99549 1.2895 0.50703
0.9985 1.2781 0.41322
1.0068 1.284 0.35398
1.0141 1.276 0.55151
1.0148 1.2661 0.52192
1.0224 1.2721 0.43667
1.03 1.2534 0.40147
1.0304 1.2583 0.35657
1.0335 1.2597 0.50397
1.0352 1.2588 0.56215
1.0359 1.2567 0.43514
1.0392 1.2602 0.32499
1.0395 1.4569 1.2461
1.0506 1.2507 0.46094
1.0542 1.258 0.51154
1.058 1.231 0.36444
1.0624 1.2324 0.54771
1.0627 1.2366 0.33191
1.0783 1.2138 0.50624
1.0817 1.2353 0.54331
1.0844 1.2123 0.31474
1.0883 1.2049 0.40353
1.0965 1.2118 0.36003
1.108 1.1977 0.32758
1.1118 1.1906 0.38045
1.1143 1.1849 0.43369
1.218 0.9653 1.339
1.2251 -0.33944 1.3379
1.2445 0.96441 1.3465
1.3252 1.1873 1.2505
1.5519 0.077398 1.3299
1.8304 0.80344 1.2792
1.8549 0.44236 1.3311
1.8991 -0.1843 1.3454
1.9533 -0.29644 1.339
2.5261 0.1566 1.054


==> graphs/data/indoor_kukelova_Xout.txt <==
-5.0272 2.4489 1.1259
-4.3278 5.5769 1.3779
-2.494 0.40749 1.2721
-1.1229 1.245 1.3473
-0.70918 1.8514 1.3405
-0.5625 1.1189 1.3523
-0.55827 1.1693 1.3382
-0.53896 -0.054724 1.3008
-0.39718 2.2088 1.3148
-0.2893 1.5355 1.3423
-0.039476 0.10944 1.3267
0.14958 1.2345 1.3349
0.22571 0.47863 1.3434
0.4576 0.77151 1.3443
0.50732 0.6192 1.3443
0.52654 0.82656 1.3219
0.55208 1.4026 1.3412
0.58331 0.89122 1.3305
0.62854 0.80397 1.3288
0.66243 1.725 0.35184
0.76532 1.6537 0.42785
0.87767 1.2511 1.3428
0.95393 1.313 0.26984
0.978 1.4835 1.285
1.0704 1.2039 0.55663
1.0874 1.2129 0.40365
1.1262 1.1722 0.41135
1.1346 1.1626 0.30148
1.1473 1.178 0.41559


==> graphs/data/indoor_kukelova_traj.txt <==
0.062231 1.4332 0.71384
0.014977 1.3798 0.68471
-0.011012 1.5126 0.65283
-0.021398 1.4892 0.64069
-0.03861 1.5224 0.62927
-0.023096 1.6175 0.6489
-0.066299 1.6521 0.64669
-0.31506 1.6284 0.69236
-0.3531 1.6445 0.66966
-0.34842 1.5151 0.6592
-0.3298 1.4667 0.67497
-0.43803 1.5193 0.63792
-0.54286 1.4359 0.45422
-0.49176 1.4181 0.47897
-0.36942 1.4861 0.53951
-0.26055 1.4526 0.64218
-0.24224 1.4051 0.57152
-0.18838 1.3719 0.55309
-0.14109 1.3107 0.52531
-0.093747 1.2579 0.50061
0.012236 1.3686 0.6258
0.043437 1.3659 0.67218
0.15804 1.3444 0.67508
0.21438 1.3076 0.64634
0.32226 1.3847 0.70397
0.39428 1.4295 0.7934
0.45068 1.3933 0.79164
0.45507 1.3825 0.81848
0.49114 1.3729 0.83304
0.57975 1.4045 0.85728
0.5441 1.4118 0.86449
0.59035 1.4729 0.89259
0.34911 1.704 0.76664
0.23446 1.829 0.69961
0.1004 1.6465 0.4941
-0.18352 0.88803 0.55761
-0.16465 0.59849 0.17551
0.017754 0.44786 -0.071509
0.21514 0.43651 -0.023376
0.27292 0.53939 0.041814
0.47331 0.71817 0.16266
0.53103 0.87327 0.21271
0.75455 0.93094 0.24936
0.79648 0.92449 0.25455
0.8058 0.9772 0.26838
0.77054 0.99316 0.2826
0.60961 1.0768 0.35211
0.15125 1.1025 0.57604


==> graphs/data/indoor_our_Xin.txt <==
-5.0272 2.4489 1.1259
-4.8495 2.2897 1.1438
-4.5625 2.0785 1.1214
-4.4289 2.0243 1.2408
-4.171 1.6901 1.3457
-4.1096 1.7303 1.2429
-3.9179 5.2427 1.2068
-3.419 1.0907 1.3327
-3.2863 1.044 1.2652
-2.5914 0.50046 1.2563
-2.5412 1.381 1.3472
-2.5312 0.43905 0.68248
-2.494 0.40749 1.2721
-2.4707 0.38081 1.2516
-2.4369 0.46161 1.3303
-2.3974 3.9365 1.2623
-2.3351 0.28001 1.2085
-2.3328 0.25085 1.2589
-2.3183 0.25919 1.3114
-2.3152 0.25372 1.25
-2.2996 0.11073 1.2025
-2.2983 0.19382 1.2749
-2.2767 0.19089 1.266
-2.1391 0.0049977 1.1794
-2.123 0.0017189 1.2219
-2.1046 0.0054355 1.2175
-2.0586 0.01993 1.2676
-1.8821 1.1063 1.342
-1.8786 1.104 1.3371
-1.6693 1.3875 1.3592
-1.5929 1.3004 1.3464
-1.552 3.2525 1.2223
-1.4135 3.4067 1.2503
-1.351 1.7511 1.3533
-1.2874 1.0872 1.3442
-1.1229 1.245 1.3473
-1.1026 1.2609 1.3494
-1.0071 2.1675 1.346
-0.97426 1.4535 1.3423
-0.97382 1.4032 1.3569
-0.96235 1.4392 1.3536
-0.96125 1.4744 1.3397
-0.96112 1.4748 1.3392
-0.96017 1.4748 1.3425
-0.9516 1.4277 1.3494
-0.94621 1.4947 1.3914
-0.94105 1.4576 1.3504
-0.92833 0.35891 1.3282
-0.92459 1.0181 1.3523
-0.87505 1.3227 1.3487
-0.86785 0.74367 1.3439
-0.75011 0.081574 1.3024
-0.73699 0.076589 1.2723
-0.7131 2.538 1.3471
-0.70918 1.8514 1.3405
-0.68847 0.13858 1.294
-0.68461 0.099496 1.2822
-0.68262 1.0673 1.3508
-0.68173 1.0629 1.348
-0.67993 1.8661 1.3476
-0.67934 0.057109 1.273
-0.67461 0.066 1.2701
-0.67205 0.071879 1.3236
-0.66861 1.8575 1.3431
-0.65419 1.1199 1.3479
-0.65075 0.041177 1.2614
-0.61734 1.8642 1.3055
-0.6143 1.8585 1.3464
-0.61411 1.8602 1.3482
-0.614 0.03846 1.2824
-0.61376 0.020317 1.2534
-0.61201 0.013428 1.2261
-0.5922 1.1358 1.3425
-0.58145 1.1387 1.345
-0.57154 0.0021062 1.2894
-0.57032 -0.015726 1.2514
-0.5666 1.1567 1.3457
-0.56635 1.116 1.351
-0.56622 1.1565 1.3474
-0.56621 -0.017714 1.2973
-0.56447 1.1576 1.3524
-0.56424 1.1214 1.3501
-0.56368 1.1479 1.3473
-0.54658 -0.028485 1.27
-0.54124 1.1362 1.3486
-0.5399 -0.017171 1.2655
-0.53298 -0.075724 1.2771
-0.49216 0.43668 1.3428
-0.4833 0.45435 1.3266
-0.4587 1.3618 1.3448
-0.45855 1.3617 1.345
-0.3779 2.2319 1.3369
-0.35066 2.2431 1.3409
-0.2808 1.5329 1.3449
-0.27571 1.5284 1.3429
-0.24132 1.5159 1.3455
-0.2412 1.5126 1.344
-0.22476 1.5335 1.3457
-0.21432 1.5305 1.3409
-0.2136 1.5299 1.341
-0.21113 1.5251 1.3385
-0.19469 0.81306 1.3474
-0.19179 0.81584 1.346
-0.18847 0.81431 1.3452
-0.18357 0.79384 1.3776
-0.16718 0.82349 1.3408
-0.16649 0.80195 1.3439
-0.16396 0.79495 1.3483
-0.15787 0.81981 1.3514
-0.15607 0.81717 1.3502
-0.15102 0.81926 1.3468
-0.13802 0.68967 1.3484
-0.11369 0.9235 1.3494
-0.081398 0.10323 1.3416
-0.068907 1.1354 1.3474
0.039668 0.56196 1.3505
0.044553 1.0947 1.3477
0.05345 0.62194 1.3465
0.074022 0.56014 1.3488
0.074345 1.9113 1.3443
0.074637 0.59517 1.3496
0.094725 0.56433 1.35
0.10827 2.1823 1.2286
0.12221 1.2034 1.3437
0.12806 2.1718 1.2813
0.13045 2.1669 1.2792
0.13232 1.2062 1.3431
0.14627 1.2325 1.3429
0.1468 1.2266 1.3418
0.14685 1.2376 1.3417
0.14787 2.1335 1.2647
0.14958 1.2345 1.3349
0.1503 1.1955 1.3457
0.15362 1.1999 1.348
0.15514 1.1864 1.3397
0.15664 1.228 1.3412
0.15685 2.15 1.3249
0.16841 1.2099 1.3433
0.17125 1.2174 1.3436
0.18429 2.1234 1.0727
0.18673 2.1224 1.0749
0.18784 0.50628 1.344
0.19054 2.1226 1.1186
0.19867 1.2003 1.344
0.19879 0.50089 1.3476
0.20005 2.1162 1.3299
0.21212 2.0985 0.70433
0.2149 2.0964 1.0832
0.22271 0.51386 1.3508
0.22431 0.51781 1.3498
0.22582 0.47795 1.3467
0.22713 1.2074 1.3432
0.23031 2.0784 0.51138
0.23317 2.0747 0.36791
0.23652 0.4689 1.3421
0.24229 2.0778 0.5542
0.24811 0.49846 1.3378
0.24822 0.79433 1.3481
0.25357 0.49313 1.3415
0.26626 0.48759 1.3461
0.2689 2.0559 0.4426
0.28216 0.82174 1.3465
0.28281 0.82066 1.3483
0.29879 2.0173 0.47313
0.32799 2.0029 0.40331
0.33672 1.2365 1.3453
0.35702 1.9736 0.63659
0.3679 1.0472 1.3405
0.399 1.9413 0.51013
0.41884 1.5843 1.3202
0.42777 1.6026 1.337
0.44582 1.8995 0.40192
0.44709 1.8967 0.43254
0.44905 0.97806 1.3426
0.4576 0.77151 1.3443
0.47186 1.0392 1.3356
0.47935 1.0353 1.3436
0.47951 0.7892 1.3455
0.48319 1.0374 1.3498
0.50523 0.97516 1.3451
0.51144 1.0037 1.3423
0.51549 0.97198 1.3559
0.5234 1.1938 1.3432
0.53839 0.91248 1.3432
0.54277 0.86911 1.3397
0.54434 0.86892 1.343
0.55208 1.4026 1.3412
0.56037 0.89232 1.3403
0.58928 0.17259 1.3496
0.60131 0.17544 1.351
0.60586 0.17446 1.3497
0.64469 -0.95213 1.2895
0.68616 1.1309 1.3434
0.79993 1.1856 1.3367
0.80969 1.2547 1.3282
0.83596 1.2707 1.3395
0.86903 1.2632 1.3413
0.86947 1.2661 1.3436
0.87767 1.2511 1.3428
0.93167 -0.70484 1.327
0.93717 0.58546 1.3439
0.93776 0.58521 1.345
0.95992 1.5132 1.3108
0.978 1.4835 1.285
0.99129 1.4781 1.3233
1.218 0.9653 1.339
1.2445 0.96441 1.3465
1.3252 1.1873 1.2505
1.8549 0.44236 1.3311
1.8991 -0.1843 1.3454
1.9533 -0.29644 1.339


==> graphs/data/indoor_our_Xout.txt <==
-6.6243 7.4526 3.1912
-4.3278 5.5769 1.3779
-2.521 0.37476 1.3229
-1.372 3.3828 1.2575
-1.0741 0.4615 1.3447
-0.89782 0.32794 1.3321
-0.71966 -1.0995 1.3199
-0.68582 0.091994 1.2577
-0.67481 -1.1763 1.1846
-0.6583 -0.0039544 1.2405
-0.63441 0.11021 1.2925
-0.61554 -0.0055852 1.3646
-0.6036 -0.0013543 1.2255
-0.57246 -0.017654 1.2505
-0.5625 1.1189 1.3523
-0.55827 1.1693 1.3382
-0.53896 -0.054724 1.3008
-0.39718 2.2088 1.3148
-0.37573 2.5728 0.77788
-0.2893 1.5355 1.3423
-0.24192 1.4904 1.343
-0.18102 0.85145 1.3451
-0.062951 0.097074 1.3478
-0.039476 0.10944 1.3267
-0.0013205 0.55983 1.3487
0.16865 1.2275 1.3559
0.22571 0.47863 1.3434
0.22784 2.1125 0.48914
0.23221 2.0792 0.33433
0.23298 2.0766 0.40533
0.23372 2.0748 0.64058
0.23546 2.0882 0.44139
0.24223 2.0701 0.495
0.2615 1.329 1.3383
0.29088 2.0351 0.49726
0.29203 2.0259 0.36644
0.29278 2.0303 0.33158
0.29468 -0.20347 1.3479
0.29714 2.0154 0.40787
0.32752 2.0001 0.43848
0.33039 1.9981 0.47429
0.35892 1.9661 0.46787
0.37672 1.9349 0.47171
0.39256 1.949 0.4767
0.44476 1.8955 0.36215
0.4458 1.8993 0.47167
0.44666 1.8963 0.50672
0.44712 1.8987 0.32779
0.44984 1.8967 0.63495
0.45131 1.6101 1.3443
0.46892 1.8784 0.46855
0.47034 1.5576 1.3415
0.48592 1.871 0.48889
0.49949 1.8573 0.43543
0.50392 1.8485 0.48708
0.50732 0.6192 1.3443
0.52246 0.89393 1.3493
0.52654 0.82656 1.3219
0.54352 1.8175 0.43161
0.54596 1.8211 0.39724
0.55732 1.8839 0.48634
0.57475 1.7975 0.63323
0.58217 1.8039 0.46865
0.58331 0.89122 1.3305
0.61251 1.7672 0.46905
0.62074 1.7591 0.5055
0.62854 0.80397 1.3288
0.64558 0.79317 1.3442
0.65939 1.7225 0.42283
0.66164 1.7239 0.49556
0.66243 1.725 0.35184
0.66289 1.726 0.39202
0.66551 1.7286 0.62728
0.66581 1.7279 0.46684
0.70102 1.6984 0.47756
0.72808 1.6774 0.35504
0.72856 1.6727 0.40041
0.73541 1.6731 0.4612
0.75646 1.6511 0.38968
0.76532 1.6537 0.42785
0.7896 1.6247 0.62368
0.82991 1.596 0.46157
0.83369 1.5938 0.49824
0.90168 1.5307 0.4024
0.9183 1.5305 1.0777
0.95393 1.313 0.26984
0.97225 1.3196 0.58116
0.99476 1.2922 0.56441
0.99549 1.2895 0.50703
0.9985 1.2781 0.41322
1.0068 1.284 0.35398
1.0141 1.276 0.55151
1.0148 1.2661 0.52192
1.0224 1.2721 0.43667
1.03 1.2534 0.40147
1.0304 1.2583 0.35657
1.0335 1.2597 0.50397
1.0352 1.2588 0.56215
1.0359 1.2567 0.43514
1.0392 1.2602 0.32499
1.0395 1.4569 1.2461
1.0506 1.2507 0.46094
1.0542 1.258 0.51154
1.058 1.231 0.36444
1.0624 1.2324 0.54771
1.0627 1.2366 0.33191
1.0704 1.2039 0.55663
1.0783 1.2138 0.50624
1.0817 1.2353 0.54331
1.0844 1.2123 0.31474
1.0874 1.2129 0.40365
1.0883 1.2049 0.40353
1.0965 1.2118 0.36003
1.108 1.1977 0.32758
1.1118 1.1906 0.38045
1.1143 1.1849 0.43369
1.1262 1.1722 0.41135
1.1346 1.1626 0.30148
1.1473 1.178 0.41559
1.2251 -0.33944 1.3379
1.5519 0.077398 1.3299
1.8304 0.80344 1.2792
2.5261 0.1566 1.054


==> graphs/data/indoor_our_traj.txt <==
0.062231 1.4332 0.71384
-0.0084559 1.4513 0.73859
-0.13332 1.488 0.78744
-0.15891 1.4917 0.79898
-0.19563 1.4962 0.81163
-0.28304 1.5393 0.82429
-0.33122 1.5622 0.80919
-0.58353 1.5428 0.78698
-0.62906 1.5308 0.78924
-0.74578 1.4738 0.78489
-0.79008 1.4432 0.79087
-0.90657 1.3965 0.78029
-1.0252 1.2032 0.79572
-1.0352 1.1448 0.80116
-0.99315 1.0035 0.84029
-0.93082 0.86434 0.82407
-0.86924 0.80473 0.83945
-0.81212 0.77182 0.84031
-0.74326 0.72831 0.82964
-0.67422 0.70069 0.81897
-0.49552 0.6179 0.79971
-0.44007 0.61965 0.79231
-0.32485 0.63752 0.78932
-0.25511 0.61557 0.78649
-0.11332 0.63465 0.80737
0.0041429 0.66941 0.79399
0.061665 0.6985 0.81226
0.088915 0.7074 0.81826
0.11764 0.73465 0.82428
0.17682 0.81079 0.83577
0.19888 0.84039 0.83935
0.23426 0.91394 0.83755
0.19733 1.2241 0.6647
0.1841 1.3376 0.52251
-0.012508 1.4566 0.32077
-0.75464 1.6537 0.055585
-1.0082 1.2584 -0.042692
-0.76735 1.0157 -0.034387
-0.61487 0.88105 -0.02988
-0.51396 0.7929 -0.015083
-0.38536 0.99793 0.15268
-0.22267 0.94572 0.17916
0.010013 0.92851 0.1931
0.041383 0.95753 0.19295
0.077814 0.99885 0.19772
0.11384 1.018 0.20361
0.17245 1.202 0.1822
-0.02188 1.6742 0.19141


==> graphs/data/outdoor_R.txt <==
1 -1.6008
2 -2.0835
3 -2.1193
4 -0.51483
5 -1.7903
6 -1.5636
7 -1.1604
8 -0.58978
9 -0.793
10 -1.2472
11 -1.5707
12 -1.2747
13 -0.81299
14 -0.82672
15 -1.1768
16 -1.3016
17 -1.1107
18 -0.80495
19 -0.93364
20 -0.62555
21 -0.79501
22 -1.0054
23 -0.68296
24 -1.1133
25 -0.58289
26 -1.1992
27 -1.2011
28 -1.525
29 -1.197
30 -0.75462
31 -1.0257
32 -0.9547
33 -1.354
34 -1.5108
35 -1.3371
36 -0.97339
37 -0.79992
38 -1.2326
39 -1.7715
40 -0.57022
41 -1.2993
42 -1.6567
43 -1.2412
44 -0.70057
45 -0.61541
46 -1.0205
47 -0.99667
48 -0.62147
49 -0.73913
50 -0.75014
51 -2.763
52 -0.62374
53 -1.3643
54 -0.70422
55 -1.1029
56 -1.0443
57 -1.2365
58 -0.56347
59 -1.1315
60 -0.67942
61 -1.5401
62 -0.84406
63 -1.172
64 -0.6104
65 -1.0045
66 -1.4345
67 -1.2124
68 -1.4841
69 -0.82562
70 -0.93626
71 -0.76414
72 -1.3294
73 -0.74101
74 -0.29016
75 -0.87264
76 -0.97203
77 -0.99381
78 -1.5184
79 -1.2327
80 -0.74363
81 -1.5315
82 -0.82341
83 -0.43174
84 -0.92428
85 -0.98642
86 -1.3222
87 -1.9037
88 -0.82365
89 -0.6161
90 -1.4763
91 -0.65278
92 -0.67043
93 -0.58644
94 -0.57759
95 -0.85142
96 -0.89267
97 -2.3902
98 -0.56654
99 -1.0226
100 -1.0379
101 -0.38232
102 -1.1034
103 -1.4868
104 -0.44501
105 -0.88378
106 -1.0636
107 -0.96609
108 -0.56843
109 -1.8842
110 -1.011
111 -0.56672
112 -2.5569
113 -0.11312
114 -0.47269
115 -1.2711
116 -0.77064
117 -0.92926
118 -1.8387
119 -0.89661
120 -0.71344
121 -1.2963
122 -1.1571
123 -0.99122
124 -1.0443
125 -1.8463
126 -2.2202
127 -1.0443
128 -1.1592
129 -1.8805
130 -0.56527
131 -0.51521
132 -0.82779
133 -0.66708
134 -1.0267
135 -1.0925
136 -1.4209
137 -1.5357
138 -1.7649
139 -0.46307
140 -1.5147
141 -1.0674
142 -1.4754
143 -1.3697
144 -0.84207
145 -0.64577
146 -1.1597
147 -0.98392
148 -0.69787
149 -1.1252
150 -0.81414
151 -0.84624
152 -1.3803
153 -0.82385
154 -3.1703
155 -0.49747
156 -1.7952
157 -0.92627
158 -0.88536
159 -1.5294
160 -0.86422
161 -0.58244
162 -0.99429
163 -0.25631
164 -0.99439
165 -0.93615
166 -1.2851
167 -0.63769
168 -1.5859
169 -1.0894
170 -2.0796
171 -1.1337
172 -1.1794
173 -0.59216
174 -1.0932
175 -1.1256
176 -1.6577
177 -0.65976
178 -0.72168
179 -0.96903
180 -1.0423
181 -1.0362
182 -1.238
183 -1.2336
184 -0.54114
185 -1.7622
186 -1.3389
187 -0.71014
188 -1.9229
189 -1.3433
190 -1.8884
191 -1.0309
192 -1.1231
193 -0.51116
194 -0.86184
195 -1.0471
196 -1.3176
197 -0.86546
198 -1.261
199 -0.73502
200 -1.4373
201 -0.9331
202 -0.18072
203 -0.81356
204 -0.38832
205 -0.68266
206 -1.6405
207 -0.6372
208 -1.7739
209 0.56405
210 -0.71282
211 -1.262
212 -1.0431
213 -0.46818
214 -0.41291
215 -2.8716
216 -1.2127
217 -2.2346
218 -1.0166
219 -0.73745
220 -0.58608
221 -0.71236
222 -1.9628
223 -2.0262
224 -0.76809
225 -0.93812
226 -1.9013
227 -0.92353
228 -0.88942
229 -1.6561
230 -0.78549
231 -0.64595
232 -1.0538
233 -0.91885
234 -1.0941
235 -0.46781
236 -0.69193
237 -2.657
238 -0.86971
239 -0.70312
240 -0.93317
241 -2.0601
242 -1.1087
243 -0.39136
244 -0.60562
245 -1.1572
246 -1.0422
247 -0.95646
248 -0.47346
249 -1.6225
250 -0.60827
251 -0.78601
252 -0.98328
253 -0.53562
254 -1.353
255 -1.5647
256 -0.79656
257 -0.75866
258 -0.84941
259 -1.9961
260 -1.012
261 -0.64535
262 -1.2126
263 -1.1752
264 0.041935
265 -1.3265
266 -2.36
267 -3.2044
268 -0.13063
269 -0.76718
270 -1.0064
271 -0.73908
272 -0.59768
273 -1.6625
274 -0.29881
275 -1.6132
276 -0.7494
277 -0.44618
278 -2.0144
279 -0.70357
280 -0.57156
281 -1.0086
282 -1.1513
283 -0.45352
284 -1.6813
285 -0.76916
286 -0.86711
287 -1.9187
288 -1.0303
289 -0.86315
290 -1.115
291 -1.2082
292 -1.0135
293 -1.3741
294 -1.5435
295 -1.2436
296 -1.6623
297 -0.78696
298 -0.53575
299 -0.89789
300 -0.25016
301 -0.93247
302 -0.73289
303 -0.78982
304 -1.0316
305 -0.94025
306 -0.66853
307 -1.1549
308 -0.95178
309 -0.68943
310 -1.6862
311 -1.2682
312 -0.79266
313 -1.1149
314 -0.96455
315 -1.4326
316 -0.59649
317 -0.83304
318 -0.70941
319 -0.96541
320 -0.71764
321 -1.0505
322 -0.85088
323 -0.7391
324 -0.52672
325 -0.74126
326 -1.1308
327 -0.2949
328 -2.0469
329 -2.6328
330 -1.3546
331 -0.6621
332 -2.3869
333 -0.80167
334 -1.045
335 -1.1262
336 -1.3287
337 -0.62096
338 -1.0828
339 -0.39953
340 -0.44509
341 -0.52631
342 -1.0112
343 -1.9927
344 -1.1474
345 -0.66714
346 -1.1373
347 -0.57303
348 -1.3616
349 -1.3949
350 -0.49985
351 -0.92435
352 -0.61077
353 -0.55967
354 -0.81351
355 -1.6191
356 -1.076
357 -0.96924
358 -3.5391
359 -1.1995
360 -1.1345
361 -1.2414
362 -1.9638
363 -0.47446
364 -0.73122
365 -1.2263
366 -1.3578
367 -0.76492
368 -0.73566
369 -0.82249
370 -1.3763
371 -1.7632
372 -0.59195
373 -0.85644
374 -0.73567
375 -0.34164
376 -1.9787
377 -0.91112
378 -0.31066
379 -1.2221
380 -0.56329
381 -1.166
382 -0.76323
383 -0.85588
384 -0.68296
385 -1.7094
386 -0.55521
387 -1.5112
388 -1.4942
389 -1.0221
390 -0.74445
391 -0.80368
392 -1.2437
393 -0.51382
394 -1.2776
395 -0.55893
396 -1.8509
397 -0.53508
398 -2.1701
399 -1.246
400 -1.1362
401 -1.4987
402 -2.1927
403 -0.61682
404 -0.99202
405 -0.86553
406 -0.58865
407 -0.90704
408 -0.76888
409 -1.5057
410 -0.54877
411 -0.90747
412 -1.2168
413 -1.0452
414 -0.4968
415 -1.3075
416 -1.4352
417 -0.65605
418 -0.75237
419 -1.8165
420 -0.8974
421 -0.92891
422 -0.80872
423 -0.71171
424 -0.49833
425 -0.65037
426 -0.72397
427 -2.6766
428 -0.686
429 -1.8616
430 -0.70699
431 -1.5832
432 -1.0852
433 -1.1923
434 -1.9057
435 -0.50054
436 -1.0398
437 -2.7714
438 -1.0404
439 -1.3904
440 -1.7612
441 -0.40816
442 -0.85192
443 -0.86409
444 -2.0235
445 -0.77039
446 -0.88563
447 -1.8697
448 -1.1871
449 -0.57601
450 -0.61905
451 -0.87397
452 -0.94836
453 -1.1482
454 -1.2473
455 -0.55407
456 -0.37247
457 -0.9367
458 -0.80982
459 -1.4183
460 -0.74279
461 -0.65165
462 -1.9781
463 -0.79936
464 -0.61514
465 -0.72013
466 -1.0573
467 -0.80406
468 -0.88498
469 -1.9739
470 -1.6395
471 -0.75106
472 -1.0654
473 -1.7659
474 -1.4745
475 -0.56946
476 -1.0203
477 -1.0084
478 -0.4609
479 -0.44166
480 -1.0161
481 -1.0675
482 -1.0256
483 -2.0026
484 -1.9715
485 -1.351
486 -0.65168
487 -1.28
488 -2.2121
489 -1.1
490 -0.97886
491 -0.78709
492 -0.90949
493 -0.73801
494 -1.1078
495 -2.0755
496 -1.075
497 -0.54342
498 -1.0864
499 -0.92817
500 -0.73204
501 -0.99815
502 -0.84272
503 -1.0082
504 -1.9318
505 -1.4089
506 -1.5472
507 -0.95934
508 -1.6185
509 -0.89275
510 -0.44193
511 -1.1744
512 -1.7544
513 -1.0817
514 -1.5867
515 -0.88781
516 -0.37982
517 -1.1393
518 -0.6787
519 -1.4559
520 -1.2545
521 -0.96224
522 -0.74656
523 -0.24376
524 -0.80158
525 -0.90429
526 -1.0475
527 -0.72614
528 -1.4961
529 -0.98565
530 -0.89933
531 -1.0676
532 -0.83921
533 -1.0266
534 -0.83234
535 -1.6788
536 -0.95725
537 -0.87744
538 -0.57472
539 -1.4906
540 -0.91679
541 -0.8789
542 -0.56458
543 -0.6533
544 -2.3999
545 -0.70512
546 -1.4001
547 -0.53343
548 -1.3751
549 -0.62007
550 -1.5677
551 -0.3996
552 -1.5296
553 -0.73946
554 -1.9559
555 -1.1045
556 -0.52714
557 -0.73615
558 -0.76242
559 -1.396
560 -1.288
561 -1.4768
562 -1.1064
563 -0.60837
564 -1.3971
565 -0.56733
566 -0.6668
567 -0.82517
568 -2.0886
569 -1.2092
570 -0.87775
571 -0.98876
572 -0.94734
573 -1.4322
574 -1.7294
575 -0.94945
576 -0.86054
577 -0.9905
578 -1.7585
579 -0.81137
580 -0.64865
581 -1.0956
582 -1.5878
583 -1.3423
584 -1.0548
585 -0.73476
586 -0.78323
587 -1.9611
588 -0.42193
589 -0.81078
590 -1.8462
591 -1.1952
592 -0.63097
593 -0.91407
594 -1.3887
595 -1.3015
596 -1.0305
597 -1.2724
598 -0.81653
599 -1.114
600 -1.9915


==> graphs/data/outdoor_R_Ding.txt <==
1 0.173
2 -0.50258
3 -0.8185
4 -0.34228
5 0.42781
6 -0.29845
7 -0.52856
8 -0.12047
9 -0.66437
10 -0.085946
11 -0.73013
12 -0.52914
13 -0.69571
14 -0.60796
15 -0.25784
16 -0.80514
17 -0.89588
18 0.042498
19 -0.53239
20 -0.48861
21 -0.73732
22 -0.14524
23 0.20105
24 -0.4514
25 0.078444
26 0.2105
27 0.095093
28 -1.0416
29 -1.1016
30 -0.89293
31 -1.9175
32 -0.98196
33 -1.4135
34 -0.27432
35 -1.3749
36 -0.82823
37 -0.75021
38 -0.72113
39 -0.82385
40 -0.42314
41 -0.99634
42 -0.20209
43 0.12302
44 -0.30179
45 -0.23235
46 -0.045037
47 -0.17001
48 -0.95682
49 -0.46907
50 -0.888
51 -0.95983
52 -0.45194
53 -0.61301
54 -0.14027
55 -0.22406
56 -1.0563
57 -0.55778
58 -0.21983
59 0.06257
60 -0.17169
61 0.353
62 -0.038683
63 -0.15307
64 0.099436
65 0.22426
66 -0.24989
67 -0.7583
68 -1.0932
69 -0.61504
70 -0.68735
71 -0.43408
72 -0.64215
73 -0.35387
74 -0.25621
75 0.019368
76 -1.0813
77 -0.24128
78 -0.13262
79 -0.43438
80 -0.62848
81 -0.39142
82 -0.35603
83 -0.30869
84 0.041128
85 0.13419
86 -0.2669
87 -0.54842
88 -0.58444
89 -0.18914
90 -0.56516
91 -0.59175
92 -0.58519
93 -0.16975
94 -0.20358
95 -0.75745
96 0.10244
97 -0.28786
98 0.20003
99 -0.0026743
100 -0.060587
101 0.53524
102 -0.020995
103 0.17922
104 -0.15327
105 0.4394
106 -0.20348
107 0.16896
108 0.28848
109 -0.12624
110 -0.26585
111 -0.28146
112 -0.00689
113 -0.0053858
114 0.067011
115 0.25459
116 0.37824
117 -0.66759
118 0.28914
119 -0.030317
120 -0.19049
121 0.42302
122 0.15586
123 0.28734
124 0.12515
125 0.30995
126 0.33071
127 -0.01875
128 0.23783
129 -0.34003
130 0.30155
131 0.48856
132 0.58007
133 0.22512
134 0.22744
135 -0.048383
136 0.27055
137 0.04171
138 0.60317
139 1.0503
140 0.52505
141 0.74564
142 0.68125
143 0.85511
144 0.73763
145 0.0010694
146 -0.10196
147 0.48337
148 0.75674
149 0.64018
150 0.38664
151 0.64983
152 0.98536
153 0.96096
154 1.4177
155 1.5245
156 1.0028
157 1.3256
158 1.7053
159 1.4163
160 0.5697
161 -0.35558
162 0.24012
163 0.31416
164 0.59175
165 0.86092
166 0.40206
167 0.40533
168 0.2968
169 1.7675
170 1.4781
171 1.3202
172 1.5828
173 1.2493
174 1.5805
175 1.4307
176 1.357
177 0.78253
178 0.41823
179 1.0509
180 0.68186
181 0.81098
182 1.6923
183 1.6138
184 1.2322
185 0.88446
186 0.29397
187 -0.35752
188 0.5274
189 0.36838
190 0.44389
191 0.17327
192 -0.22885
193 -0.38634
194 0.55398
195 -0.37762
196 0.31537
197 0.69323
198 1.142
199 -0.091137
200 0.72004
201 0.81151
202 0.52937
203 0.28177
204 0.36718
205 -0.089034
206 -1.5699
207 0.45229
208 1.0225
209 0.95229
210 1.2665
211 0.80251
212 0.45978
213 0.059936
214 0.19138
215 0.67007
216 0.34812
217 0.94339
218 0.11054
219 0.40706
220 -0.033366
221 0.73072
222 0.4938
223 0.93869
224 0.60932
225 1.2318
226 0.72111
227 0.97564
228 0.8955
229 0.54946
230 0.59832
231 0.63984
232 -0.12297
233 -0.029336
234 0.23655
235 0.15927
236 0.43746
237 0.5531
238 0.38893
239 0.5909
240 -0.22486
241 0.62203
242 0.89762
243 1.1069
244 1.1686
245 0.74972
246 0.25644
247 -0.16838
248 0.024553
249 -0.099634
250 0.82751
251 0.93021
252 0.31459
253 0.68043
254 -0.40681
255 0.006155
256 0.46493
257 0.24772
258 0.40601
259 0.38858
260 0.076162
261 -0.10808
262 -0.79709
263 0.49221
264 0.47093
265 0.13309
266 -0.16076
267 1.4379
268 0.60454
269 0.89604
270 0.72133
271 1.5235
272 1.1828
273 0.76337
274 0.47122
275 1.7721
276 1.7719
277 0.73286
278 0.33083
279 0.8087
280 0.86018
281 0.19742
282 -0.22948
283 0.90367
284 0.58619
285 0.23763
286 0.03797
287 0.6782
288 -0.15817
289 0.059475
290 0.30928
291 0.76504
292 0.93274
293 0.48781
294 0.1694
295 0.71793
296 0.06558
297 0.81595
298 0.55525
299 0.41059
300 1.2715
301 0.49822
302 0.48547
303 0.33266
304 0.84919
305 0.18668
306 0.080683
307 0.32073
308 0.7685
309 -0.50292
310 0.35515
311 0.2313
312 0.38946
313 0.88665
314 -0.46664
315 0.12236
316 0.33707
317 0.40153
318 0.074843
319 0.13349
320 -0.45845
321 -0.40356
322 -0.23847
323 -0.050715
324 -0.27373
325 -0.4189
326 -0.060006
327 0.88238
328 0.062955
329 -0.1478
330 -0.01343
331 -0.11634
332 -0.31182
333 -0.096586
334 -0.025783
335 -0.17196
336 -0.73156
337 -0.023195
338 0.48793
339 -0.003301
340 0.070055
341 0.15378
342 -0.13492
343 0.037518
344 0.015116
345 0.47283
346 -0.24977
347 0.20407
348 0.74616
349 0.49074
350 0.38824
351 -0.41042
352 -0.25748
353 -0.17474
354 -0.86435
355 0.52404
356 0.24723
357 0.028796
358 0.28649
359 -0.0029626
360 0.45367
361 0.32895
362 0.92565
363 -0.40987
364 -0.34427
365 -0.071422
366 -0.25129
367 0.24286
368 0.69688
369 -0.04635
370 0.18161
371 -0.25313
372 0.16991
373 0.097814
374 -0.16929
375 -0.136
376 -0.096019
377 -1.5366
378 0.33316
379 -0.75863
380 -0.35546
381 0.033128
382 -0.049893
383 0.063532
384 -0.14945
385 -0.074577
386 0.082779
387 -0.31626
388 -0.30861
389 -0.32577
390 -0.41894
391 -0.073402
392 -0.42338
393 -1.014
394 -0.54258
395 -0.36133
396 -0.03679
397 -0.23179
398 0.019629
399 -0.19043
400 -0.38553
401 -0.40579
402 -0.67911
403 -0.30898
404 -0.19672
405 -0.040587
406 -0.47481
407 -0.29902
408 -0.070751
409 -0.15265
410 -0.17964
411 -0.4676
412 -0.61285
413 -0.54327
414 -0.45091
415 -0.43656
416 -0.6744
417 -0.41271
418 -0.6899
419 -0.42557
420 -0.61029
421 -0.77064
422 -0.50531
423 -0.34644
424 -0.32242
425 -0.6989
426 -0.221
427 -0.44198
428 -0.7014
429 -0.55185
430 -0.5351
431 -0.88049
432 -0.55867
433 -0.41565
434 -0.42343
435 -0.57101
436 -0.79208
437 -0.37382
438 0.05639
439 -0.093889
440 0.12269
441 -0.17589
442 -0.15799
443 -0.30026
444 -0.51794
445 -0.72475
446 -0.42415
447 -1.1403
448 -0.57457
449 -0.31534
450 -0.31727
451 -0.3061
452 0.24057
453 -1.1333
454 0.33964
455 -0.40533
456 -0.66456
457 -0.22052
458 -0.26301
459 -0.26369
460 0.34169
461 0.21105
462 -0.047543
463 -0.08755
464 0.11208
465 -0.38707
466 -0.34406
467 -0.32508
468 0.97298
469 -0.54548
470 -0.33166
471 -0.5842
472 -0.37941
473 -0.62801
474 -0.37946
475 -0.10263
476 -0.53334
477 -0.32523
478 0.10069
479 -1.1749
480 0.081498
481 0.52598
482 0.53498
483 0.39404
484 0.10744
485 1.1258
486 0.26839
487 0.34165
488 -0.26792
489 0.92547
490 0.46271
491 1.1811
492 1.2195
493 1.4061
494 1.0622
495 1.0844
496 0.71288
497 0.79776
498 1.4478
499 1.137
500 0.30092
501 0.43846
502 0.2122
503 0.10291
504 0.56945
505 0.028469
506 0.24732
507 0.39963
508 1.0965
509 1.6632
510 1.7185
511 0.87943
512 1.0112
513 1.1273
514 1.2396
515 1.6766
516 0.0026466
517 1.5328
518 0.18619
519 1.2587
520 1.7484
521 1.7127
522 1.3382
523 1.287
524 1.7881
525 1.7335
526 1.3243
527 1.0118
528 0.34592
529 -0.17355
530 0.17917
531 0.42852
532 0.3586
533 0.35972
534 -0.38008
535 -0.083506
536 0.26103
537 -0.69486
538 0.091225
539 -0.3282
540 -0.14742
541 0.024067
542 -0.16477
543 0.11809
544 0.020874
545 -0.35763
546 -0.26877
547 -0.8837
548 -0.99547
549 -0.26241
550 -0.62553
551 0.1354
552 -0.40628
553 -0.21975
554 0.0066042
555 -0.5256
556 0.167
557 0.04639
558 -0.27589
559 -1.4626
560 -0.49879
561 -0.26989
562 0.25555
563 0.03505
564 -0.3536
565 -0.25272
566 -0.53356
567 -0.95375
568 -0.23856
569 -0.27183
570 -0.54816
571 -0.47635
572 -0.32484
573 -0.91471
574 -1.1403
575 -0.27483
576 -0.75669
577 -0.60091
578 -0.24874
579 -0.47518
580 -0.49265
581 0.041924
582 -0.55295
583 -0.50355
584 -0.30833
585 0.33007
586 -0.522
587 -0.38723
588 -0.46293
589 -0.55261
590 -0.70963
591 -0.26572
592 -0.049914
593 0.23528
594 -0.37228
595 0.64804
596 0.044551
597 0.043203
598 0.38407
599 -0.31807
600 0.34179


==> graphs/data/outdoor_R_Kukelova.txt <==
1 1.0455
2 0.60103
3 0.31944
4 0.21625
5 0.15637
6 0.43386
7 -0.10952
8 0.38806
9 0.00063506
10 0.29621
11 0.020871
12 0.50132
13 -0.039948
14 0.39654
15 0.46151
16 0.2414
17 0.35174
18 0.33238
19 0.52943
20 0.47953
21 0.36005
22 0.46615
23 -0.31371
24 0.52238
25 1.0867
26 0.5851
27 0.65071
28 -0.4294
29 0.38372
30 -0.45231
31 -0.93301
32 -0.61256
33 0.40749
34 -0.5641
35 -0.47945
36 0.55184
37 0.53363
38 0.46338
39 0.090031
40 0.40028
41 -0.29432
42 0.58948
43 0.62142
44 0.53453
45 0.36385
46 0.48741
47 -0.80511
48 -0.5667
49 -0.8152
50 0.59665
51 0.54829
52 0.6652
53 0.58111
54 0.19918
55 0.20389
56 0.34568
57 -0.55509
58 0.42596
59 -0.10017
60 -0.072382
61 0.34668
62 0.46803
63 -0.26521
64 0.065912
65 -0.5862
66 -0.24964
67 0.056058
68 0.329
69 -0.64193
70 -0.37725
71 0.38844
72 0.14685
73 0.49314
74 0.56642
75 0.354
76 0.35961
77 -0.047408
78 0.27993
79 0.54587
80 -0.14652
81 -0.55066
82 0.63497
83 -0.03867
84 -0.24613
85 -0.33142
86 -1.4777
87 0.61206
88 -0.13026
89 0.3805
90 0.11404
91 -0.20481
92 -0.17593
93 -0.24097
94 -0.372
95 0.23914
96 -0.16924
97 0.17601
98 0.079039
99 0.094181
100 -0.38675
101 0.1662
102 -0.42241
103 0.77292
104 -0.19426
105 0.01423
106 -0.094855
107 -0.28754
108 -0.64232
109 -0.24184
110 -0.40534
111 0.14944
112 -0.043032
113 0.32786
114 0.16192
115 0.60406
116 -0.00112
117 0.11694
118 -0.17849
119 0.45628
120 -0.31993
121 -0.55108
122 -0.60226
123 0.42806
124 -0.054326
125 -0.05798
126 0.03251
127 -0.085985
128 0.12089
129 0.064841
130 -0.070091
131 -0.3999
132 -0.036292
133 0.41365
134 0.31078
135 0.28996
136 0.054729
137 0.44095
138 0.61073
139 0.1973
140 0.074979
141 0.23613
142 0.32303
143 0.18446
144 0.087844
145 -0.13346
146 -0.39179
147 0.60762
148 0.19529
149 -0.37581
150 0.33697
151 0.61404
152 0.37921
153 -0.64208
154 -0.12255
155 -0.22558
156 0.38344
157 -0.17679
158 0.063483
159 -0.43823
160 -0.11519
161 -0.71353
162 0.32651
163 -0.49783
164 0.58561
165 0.21054
166 -0.088285
167 0.37722
168 0.17112
169 0.65796
170 0.33515
171 0.34703
172 0.13393
173 0.17519
174 -0.28099
175 -0.25847
176 -0.43367
177 0.54984
178 -1.4906
179 -0.14782
180 0.2822
181 -0.087931
182 -0.009723
183 -0.19106
184 -0.19844
185 0.7863
186 -0.23111
187 -0.0043063
188 -0.17184
189 -0.30995
190 -0.13401
191 -0.14379
192 -0.47495
193 -0.2249
194 -0.42903
195 -0.2182
196 0.092439
197 -0.31484
198 -0.32331
199 0.13543
200 0.52539
201 0.49153
202 0.16084
203 0.29513
204 0.85707
205 -0.12354
206 0.20324
207 0.24552
208 0.73937
209 0.72029
210 0.71034
211 0.78747
212 -0.16037
213 0.26225
214 0.26847
215 0.19598
216 -0.47957
217 0.51048
218 0.42707
219 0.059333
220 0.059255
221 0.40867
222 -0.16439
223 0.20276
224 -0.10133
225 0.38679
226 0.64724
227 0.0085039
228 -0.28161
229 0.43148
230 -0.051236
231 0.43152
232 0.17283
233 0.50132
234 0.2105
235 0.057396
236 0.35538
237 0.32274
238 -0.42951
239 0.2972
240 0.44453
241 0.14472
242 0.37138
243 0.55989
244 0.45038
245 0.8781
246 0.23609
247 -0.1972
248 0.37126
249 0.72131
250 -0.0043529
251 1.2579
252 0.16528
253 0.93749
254 0.16566
255 0.37028
256 -0.52861
257 -0.12612
258 -0.44818
259 0.29188
260 -0.035969
261 -0.83071
262 -0.095571
263 0.51151
264 0.88133
265 -0.14033
266 0.21127
267 0.53892
268 0.082316
269 1.7103
270 -0.50416
271 1.0277
272 0.68827
273 0.47844
274 -0.1481
275 0.96166
276 0.70638
277 1.2486
278 0.30697
279 0.46475
280 0.70022
281 0.46493
282 0.104
283 0.8323
284 0.16241
285 0.49454
286 0.37699
287 0.0081615
288 -0.64161
289 -0.60237
290 0.037248
291 0.3295
292 0.68339
293 0.38994
294 0.45489
295 0.88266
296 0.41763
297 0.45973
298 -0.030092
299 -0.18609
300 0.79384
301 0.42787
302 0.25488
303 0.32119
304 0.76485
305 -0.079319
306 -0.13845
307 -0.030251
308 -0.23431
309 -0.33621
310 0.079716
311 0.24827
312 0.15317
313 0.39674
314 0.025352
315 0.54934
316 0.043098
317 0.23923
318 -0.0031388
319 -0.53828
320 -0.06665
321 0.13295
322 0.12058
323 0.064272
324 0.46276
325 0.15166
326 0.5006
327 0.59514
328 0.66073
329 -0.63495
330 -0.51486
331 0.62903
332 0.30136
333 0.673
334 0.83744
335 0.076685
336 -0.11694
337 0.061
338 0.21246
339 0.62763
340 0.16867
341 0.048697
342 0.54469
343 0.0619
344 0.42111
345 -0.73044
346 0.42674
347 -0.65228
348 0.089968
349 -0.4942
350 0.54341
351 -0.35691
352 -0.2814
353 -0.035425
354 0.060714
355 -0.45052
356 -0.20643
357 -0.55366
358 0.20294
359 0.30938
360 0.69799
361 0.36975
362 0.085953
363 -0.0078572
364 0.0039661
365 0.46101
366 -0.0017142
367 -0.8374
368 -0.31142
369 0.064035
370 -0.44596
371 -0.10763
372 -0.060519
373 0.16605
374 0.13365
375 -0.22683
376 -0.33294
377 -0.84657
378 -0.44675
379 -0.53761
380 -0.35615
381 0.40738
382 0.038519
383 -0.24036
384 -0.30156
385 -0.20209
386 0.31351
387 -0.03325
388 -0.40271
389 0.16135
390 -0.26301
391 0.64831
392 0.21448
393 0.21972
394 -0.056895
395 0.67888
396 0.099714
397 -0.10662
398 -0.13816
399 0.63016
400 -0.017833
401 0.80169
402 0.49391
403 -0.21644
404 0.15833
405 -0.33901
406 -0.30524
407 -0.84807
408 -0.17444
409 0.49928
410 -0.39489
411 -0.039545
412 -0.52453
413 0.08848
414 0.01717
415 -0.24216
416 -1.0389
417 0.61893
418 0.38815
419 -0.071744
420 0.0099029
421 -0.28942
422 0.17144
423 0.24746
424 0.53376
425 0.71803
426 -0.094566
427 0.088196
428 0.52591
429 0.56085
430 0.46613
431 0.37178
432 0.1289
433 -0.068138
434 -0.22789
435 0.018659
436 -0.34667
437 0.21321
438 0.61347
439 0.64066
440 0.7456
441 -0.25626
442 -0.24344
443 -0.19695
444 -0.065841
445 0.010962
446 0.0018592
447 0.43691
448 -0.37402
449 0.41722
450 -0.67315
451 -0.96971
452 -0.4049
453 0.76595
454 -0.10045
455 0.044788
456 0.019362
457 0.212
458 0.61213
459 -0.45505
460 0.62401
461 -0.25881
462 -0.95081
463 0.10934
464 -0.0025912
465 0.1034
466 0.39188
467 0.39422
468 0.51748
469 0.33743
470 0.39828
471 -0.3388
472 -0.17871
473 0.50014
474 -0.30474
475 -0.73306
476 -0.42434
477 0.26303
478 -0.06713
479 0.24875
480 0.073635
481 0.095245
482 0.093555
483 0.19362
484 0.37787
485 0.22672
486 0.78725
487 0.47042
488 0.73985
489 0.32479
490 -0.29159
491 0.60173
492 -0.46748
493 0.51756
494 0.78815
495 -0.14634
496 0.32074
497 -1.1983
498 -0.20889
499 0.12187
500 -0.028311
501 -0.5756
502 -0.18631
503 0.3457
504 0.61802
505 -0.0090912
506 -0.31535
507 0.10074
508 0.55586
509 -0.29307
510 0.44015
511 0.55852
512 -0.22898
513 0.18154
514 -0.8978
515 -0.084893
516 0.54913
517 0.70463
518 -0.28009
519 0.26016
520 -0.38169
521 0.05771
522 -0.053561
523 -0.22635
524 0.77214
525 0.43581
526 0.46067
527 -0.36249
528 -0.69449
529 -0.4796
530 0.58628
531 0.66325
532 0.38265
533 0.40003
534 -0.44541
535 0.56121
536 0.69661
537 -0.041872
538 -0.44622
539 -0.17522
540 -0.047335
541 -0.44882
542 0.016598
543 0.18566
544 -0.041954
545 0.33036
546 0.41222
547 -0.31962
548 -0.5979
549 0.38617
550 -0.319
551 -0.44005
552 -0.28259
553 -0.57317
554 -0.55158
555 -0.032744
556 -0.53129
557 -0.072542
558 -0.41828
559 -0.94103
560 -0.39284
561 -0.39162
562 0.44553
563 -0.31622
564 0.30063
565 0.86922
566 0.02873
567 0.28939
568 -0.26671
569 -0.026163
570 -0.41115
571 -0.84627
572 -0.10885
573 0.5815
574 0.41057
575 -0.036799
576 -0.15355
577 0.47589
578 0.35999
579 0.068209
580 -0.17384
581 0.08342
582 0.28982
583 -0.73571
584 0.43332
585 0.24917
586 -0.94901
587 0.028083
588 0.74386
589 0.097472
590 0.63916
591 0.0096981
592 0.43572
593 -0.43319
594 -0.53383
595 0.023266
596 0.72315
597 -0.54499
598 0.59838
599 -0.62631
600 0.47429


==> graphs/data/outdoor_f.txt <==
1 -0.54483
2 -2.4372
3 -1.2228
4 -0.94131
5 -0.90355
6 -0.92542
7 -0.80904
8 -0.8008
9 -0.17352
10 -0.47141
11 -0.90819
12 -1.4309
13 -1.4831
14 -0.58198
15 -0.67906
16 -1.0017
17 -0.52594
18 -0.40059
19 -0.69044
20 -1.1676
21 -1.5438
22 -0.92009
23 -2.0858
24 -1.7853
25 -2.4885
26 -1.9574
27 -1.9034
28 -0.56888
29 -1.1047
30 -0.83697
31 -0.57034
32 -0.40784
33 -0.5067
34 -0.87798
35 -1.0754
36 -1.0089
37 -0.50849
38 -0.94619
39 -0.79598
40 -0.80411
41 -1.278
42 -1.944
43 -0.56032
44 -1.2884
45 -1.0365
46 -1.0687
47 -0.64007
48 -0.51382
49 -0.63593
50 -1.2889
51 -0.80621
52 -0.38163
53 -1.1514
54 -1.1061
55 -1.2339
56 -1.8286
57 -0.86921
58 -2.2019
59 -1.1152
60 -1.1785
61 -1.4242
62 -1.4657
63 -0.82458
64 -1.6561
65 -1.2679
66 -1.9367
67 -0.96249
68 -1.6436
69 -0.40302
70 -1.6332
71 -0.89566
72 -0.71278
73 -1.6924
74 -0.75581
75 -0.71185
76 -1.6995
77 -1.1922
78 -2.3654
79 -2.6167
80 -1.2874
81 -1.0238
82 -1.5941
83 -1.1195
84 -2.3253
85 -1.497
86 -0.99319
87 -0.7079
88 -1.3405
89 -1.2665
90 -0.85956
91 -0.40402
92 -1.1479
93 -1.2745
94 -0.71394
95 -0.5058
96 -0.89798
97 -1.1893
98 -1.1717
99 -0.85354
100 -1.3084
101 -2.9931
102 -1.6052
103 -1.5906
104 -2.0202
105 -1.6186
106 -1.8682
107 -0.94457
108 -1.0678
109 -0.8147
110 -1.3988
111 -0.82131
112 -1.2166
113 -1.9781
114 -1.5397
115 -0.79112
116 -1.1411
117 -1.2789
118 -1.4082
119 -1.0667
120 -0.4441
121 -0.8312
122 -0.80137
123 -2.1229
124 -1.3768
125 -0.51074
126 -1.2831
127 -1.3217
128 -1.5427
129 -0.51877
130 -1.504
131 -1.7275
132 -1.9689
133 -1.7965
134 -0.67898
135 -1.078
136 -1.0791
137 -2.4648
138 -1.0084
139 -1.5771
140 -1.4945
141 -1.1098
142 -1.0899
143 -1.1594
144 -0.67444
145 -1.9479
146 -1.8333
147 -1.4266
148 -1.8297
149 -1.2611
150 -1.6413
151 -0.57377
152 -1.0738
153 -0.34433
154 -1.023
155 -1.3967
156 -0.40997
157 -1.2923
158 -0.77111
159 -1.0165
160 -1.7449
161 -1.358
162 -1.7338
163 -0.57071
164 -1.2076
165 -1.1797
166 -1.3341
167 -1.5562
168 -2.0736
169 -1.7193
170 -0.78381
171 -0.19923
172 -1.4259
173 -0.33557
174 -1.2704
175 -0.80324
176 -0.67353
177 -0.63081
178 -0.97743
179 -1.4908
180 -0.89248
181 -0.78743
182 -0.67852
183 -0.67445
184 -0.55124
185 -1.8414
186 -1.0645
187 -0.2864
188 -0.32959
189 -0.7795
190 -0.44893
191 -0.46004
192 -0.86374
193 -0.90018
194 -1.5342
195 -1.4219
196 -0.64586
197 -2.5289
198 -0.69015
199 -0.57659
200 -2.0045
201 -1.2133
202 -1.3144
203 -1.0553
204 -1.9404
205 -0.46374
206 -1.2994
207 -1.2149
208 -1.4862
209 -0.17538
210 -1.2896
211 -0.58258
212 -1.817
213 -0.46694
214 -0.28313
215 -0.7192
216 -0.33023
217 -2.9039
218 -1.6249
219 -1.5969
220 -0.80013
221 -0.53072
222 -1.2323
223 -1.9962
224 -0.77322
225 -2.577
226 -1.2101
227 -0.64177
228 -0.368
229 -0.75635
230 -0.85887
231 -0.26525
232 -0.5778
233 -1.4399
234 -0.73195
235 -0.71416
236 -0.60613
237 -1.1123
238 -0.60029
239 -1.2412
240 -1.0827
241 -0.70989
242 -2.0314
243 -2.3141
244 -1.5211
245 -1.3969
246 -0.63232
247 -1.6423
248 -0.17101
249 -0.86834
250 -0.7962
251 -1.7775
252 -1.3259
253 -1.0545
254 -0.40274
255 -1.15
256 -1.4932
257 -0.97021
258 -0.44274
259 -0.865
260 -1.0846
261 -1.1366
262 -0.68471
263 -0.79374
264 -0.98252
265 -3.4912
266 -1.3301
267 -1.7492
268 -0.28138
269 -0.38541
270 -1.3824
271 -0.98033
272 -1.8707
273 -1.6692
274 -0.68152
275 -1.4356
276 -3.7434
277 -1.2303
278 -1.1769
279 -1.2229
280 -1.1292
281 -1.4873
282 -1.7854
283 -0.6975
284 -1.7185
285 -1.005
286 -1.0948
287 -1.4797
288 -0.41091
289 -0.16446
290 -1.7791
291 -2.4708
292 -1.8882
293 -2.5686
294 -0.56314
295 -1.4557
296 -0.70763
297 -0.71763
298 -1.0372
299 -0.45238
300 -1.7346
301 -0.90036
302 -0.39466
303 -0.83472
304 -1.4777
305 -1.3053
306 -0.81532
307 -0.97424
308 -2.0257
309 -0.83242
310 -0.91095
311 -0.94593
312 -0.99246
313 -1.3195
314 -0.62788
315 -0.15502
316 -0.98193
317 -0.44069
318 -0.69059
319 -0.7779
320 -0.77497
321 -0.93112
322 -1.2485
323 -1.131
324 -0.75703
325 -2.2051
326 -0.70323
327 -0.82179
328 -2.0016
329 -1.6699
330 -1.9847
331 -1.1284
332 -1.7779
333 -1.2647
334 -1.402
335 -1.1739
336 -1.948
337 -1.0776
338 -1.3097
339 -0.3499
340 -0.54591
341 -0.59269
342 -1.361
343 -0.34758
344 -2.2659
345 -0.54329
346 -1.5244
347 -1.3792
348 -1.0528
349 -0.58256
350 -1.1411
351 -0.36555
352 -1.0015
353 -0.69906
354 -0.53695
355 -0.6811
356 -0.54358
357 -1.3297
358 -2.4528
359 -0.79264
360 -1.0802
361 -0.59183
362 -1.7109
363 -1.134
364 -0.83545
365 -1.1528
366 -1.836
367 -2.2508
368 -0.63547
369 -0.69652
370 -1.0616
371 -0.73767
372 -0.933
373 -1.0019
374 -0.83876
375 -0.64501
376 -2.2077
377 -1.0194
378 -0.7635
379 -1.2642
380 -0.5854
381 -0.84543
382 -1.5227
383 -0.25659
384 -0.37688
385 -1.3831
386 -0.64154
387 -1.075
388 -1.4831
389 -1.9605
390 -0.55727
391 -2.0996
392 -1.1899
393 -0.89199
394 -1.1571
395 -1.0784
396 -1.2198
397 -1.1395
398 -1.3688
399 -1.7398
400 -2.3328
401 -1.1603
402 -1.2373
403 -1.3147
404 -0.48788
405 -0.91076
406 -0.80315
407 -0.75451
408 -0.96815
409 -0.80085
410 -0.40852
411 -1.093
412 -1.0587
413 -0.96755
414 -1.2637
415 -0.75711
416 -1.1521
417 -0.97276
418 -2.0528
419 -0.91137
420 -1.2545
421 -0.59324
422 -0.77472
423 -1.4073
424 -1.3063
425 -1.5674
426 -1.0314
427 -2.2956
428 -2.7091
429 -0.82118
430 -1.307
431 -1.2676
432 -0.89191
433 -0.9664
434 -0.86597
435 -1.2793
436 -1.5917
437 -1.1143
438 -2.6124
439 -1.6134
440 -1.4023
441 -0.8622
442 -1.1419
443 -1.68
444 -2.1087
445 -2.1455
446 -0.72441
447 -0.59984
448 -1.3787
449 -0.81149
450 -1.0909
451 -0.96577
452 -1.4481
453 -1.6765
454 -1.5947
455 -1.2308
456 -2.0838
457 -1.4721
458 -1.1706
459 -1.0248
460 -0.69605
461 -1.4639
462 -0.68309
463 -1.6477
464 -1.6342
465 -1.1534
466 -1.4875
467 -0.90729
468 -1.4658
469 -1.2896
470 -1.0798
471 -0.68626
472 -1.3806
473 -0.52325
474 -1.4114
475 -1.1122
476 -1.6345
477 -1.135
478 -1.3977
479 -1.2115
480 -1.2172
481 -1.2047
482 -0.99901
483 -1.1946
484 -2.4254
485 -1.7664
486 -2.138
487 -1.6129
488 -1.7433
489 -1.3204
490 -0.73214
491 -2.5176
492 -1.428
493 -1.8053
494 -0.70087
495 -1.7374
496 -0.84379
497 -1.0799
498 -2.8069
499 -1.3526
500 -0.82373
501 -1.2186
502 -1.1422
503 -2.0059
504 -1.2185
505 -1.2154
506 -1.106
507 -0.89516
508 -1.0213
509 -0.84813
510 -1.5277
511 -0.60693
512 -1.4044
513 -1.51
514 -2.3876
515 -0.95364
516 -0.19546
517 -1.3208
518 -0.8935
519 -1.4769
520 -1.7094
521 -1.4301
522 -1.4035
523 -0.6175
524 -1.2518
525 -1.2883
526 -0.96008
527 -0.93952
528 -1.1106
529 -0.73676
530 -1.6145
531 -1.0303
532 -1.3924
533 -1.1804
534 -0.96485
535 -1.0552
536 -2.1229
537 -1.3828
538 -0.56927
539 -1.1935
540 -0.62608
541 -1.1686
542 -0.4819
543 -0.92831
544 -1.5476
545 -0.87519
546 -1.3798
547 -1.4015
548 -0.89413
549 -0.61727
550 -1.9521
551 -2.0121
552 -0.96661
553 -0.89041
554 -1.2084
555 -0.70188
556 -1.0196
557 -1.5112
558 -0.6334
559 -0.91384
560 -0.94951
561 -1.6487
562 -1.9142
563 -0.79896
564 -1.2163
565 -1.0524
566 -0.83754
567 -0.88944
568 -1.3107
569 -1.0283
570 -1.3927
571 -1.2181
572 -0.41463
573 -0.95448
574 -0.71886
575 -0.75355
576 -1.0033
577 -1.3917
578 -0.39153
579 -0.24742
580 -0.94972
581 -1.7642
582 -0.97834
583 -2.022
584 -2.2193
585 -1.2372
586 -0.99381
587 -0.86969
588 -0.89672
589 -1.6531
590 -0.94615
591 -1.1928
592 -1.3572
593 -1.2
594 -0.6078
595 -1.0258
596 -0.78733
597 -2.1101
598 -1.9048
599 -1.337
600 -1.3612


==> graphs/data/outdoor_f_Ding.txt <==
1 -0.75342
2 -0.58028
3 -1.6186
4 -1.4245
5 -1.342
6 -1.8246
7 -0.3235
8 -0.72224
9 -0.98938
10 -0.26835
11 -1.9421
12 -2.0539
13 -1.8981
14 -1.5567
15 -0.43701
16 -1.3159
17 -0.89559
18 -0.23728
19 -0.45969
20 -0.59255
21 -0.99589
22 -0.42686
23 -2.14
24 -1.532
25 -1.3718
26 -0.54638
27 -1.4284
28 -0.40027
29 -0.61808
30 -1.8665
31 -1.0994
32 -0.53337
33 -0.85125
34 -0.52683
35 -1.3643
36 -1.1025
37 -1.2928
38 -0.45837
39 -0.90868
40 -0.55249
41 -1.3143
42 -0.3784
43 -0.3712
44 -0.73224
45 -0.69742
46 -0.54856
47 -0.4333
48 -1.4835
49 -1.0338
50 -1.5302
51 -0.36587
52 -0.72548
53 -1.0332
54 -1.0135
55 -1.2681
56 -0.84195
57 -1.0521
58 -1.3307
59 -1.7428
60 -1.9635
61 -1.2551
62 -1.0357
63 -1.1638
64 -1.4828
65 -0.68971
66 -1.5698
67 -0.30605
68 -1.558
69 -0.24794
70 -0.78416
71 -1.1242
72 -0.41634
73 -1.0941
74 -0.37266
75 -0.3388
76 -2.5026
77 -0.83512
78 -0.86756
79 -1.1752
80 -2.204
81 -1.2069
82 -1.7965
83 -1.5182
84 -1.4739
85 -1.544
86 -1.2494
87 -0.85924
88 -1.1881
89 -1.0778
90 -0.91777
91 -1.0999
92 -1.2689
93 -1.3069
94 -1.1658
95 -1.3571
96 -1.5618
97 -0.9785
98 -0.4602
99 -1.285
100 -0.63308
101 -3.0973
102 -0.57623
103 -2.1457
104 -0.86299
105 -1.1693
106 -1.7734
107 -0.9908
108 -1.0793
109 -0.18419
110 -1.006
111 -0.37333
112 -1.4122
113 -1.2809
114 -0.79622
115 -0.37186
116 -0.68735
117 -1.315
118 -1.7711
119 -1.4152
120 -0.62886
121 -0.45306
122 -0.7127
123 -0.772
124 -0.98087
125 -0.40352
126 -1.6813
127 -1.1035
128 -2.2772
129 -1.1982
130 -0.57814
131 -0.19246
132 -1.2488
133 -0.29278
134 -0.63055
135 -0.48963
136 -0.45316
137 -0.72729
138 -0.28593
139 -1.2093
140 -0.35096
141 -0.60007
142 -0.2383
143 -0.60016
144 -1.4113
145 -2.568
146 -1.3154
147 -1.6657
148 -0.82474
149 -0.9369
150 -0.60143
151 -0.30006
152 -0.93688
153 -0.58446
154 -0.82226
155 -0.55764
156 -0.24056
157 -0.24169
158 -0.23472
159 -1.2582
160 -1.1187
161 -0.81051
162 -0.72653
163 -0.99139
164 0
165 -0.60917
166 -1.6166
167 -0.997
168 -1.8317
169 -0.73255
170 -0.53781
171 -0.18931
172 -0.31639
173 -0.26227
174 -0.29709
175 -0.28158
176 -0.71911
177 -0.63524
178 -0.2796
179 -0.1468
180 -0.19656
181 -0.17705
182 -0.2178
183 -0.44193
184 -0.31824
185 -0.65433
186 -1.2329
187 -0.17988
188 -0.23377
189 -1.1367
190 -1.2486
191 -1.1531
192 -0.81548
193 -1.6101
194 -0.57768
195 -0.68692
196 -1.2993
197 -0.69391
198 -0.18048
199 -1.1747
200 -0.86351
201 -0.29751
202 -0.23797
203 -0.18419
204 -0.93283
205 -0.75053
206 -1.8609
207 -1.2327
208 -1.9846
209 0
210 -1.0422
211 -0.70177
212 -0.35511
213 -0.31226
214 -0.30245
215 -0.45546
216 -0.90865
217 -2.318
218 -0.9909
219 -0.42291
220 -1.5144
221 -0.40566
222 -0.17313
223 -1.3966
224 -0.29147
225 -0.21531
226 -2.0093
227 -1.7812
228 -0.33271
229 -0.39813
230 -0.89492
231 -0.24948
232 -0.2713
233 -0.30278
234 -0.32401
235 -0.93833
236 -1.4117
237 -1.1877
238 -0.17694
239 -1.1469
240 -0.65823
241 -1.0311
242 -0.47299
243 -0.93446
244 -1.1142
245 -1.9025
246 -0.26424
247 -0.19466
248 -0.51151
249 -2.2243
250 -0.93691
251 -0.16118
252 -0.58111
253 -0.23068
254 -0.36378
255 -1.0715
256 -0.56017
257 -0.8046
258 -0.47488
259 -0.78013
260 -0.84642
261 -1.6629
262 -0.70776
263 -1.5624
264 -1.0961
265 -1.4091
266 -2.3138
267 -0.4877
268 -1.4609
269 -0.50741
270 -0.60754
271 -0.30083
272 -0.92163
273 -1.0765
274 -0.76551
275 -0.24222
276 -0.25771
277 -1.0089
278 -0.98981
279 -0.61708
280 -0.87046
281 -1.3681
282 -0.44276
283 -0.51334
284 -0.1874
285 -0.13601
286 -0.67086
287 -1.1284
288 -0.4288
289 -0.2322
290 -0.39474
291 -0.82418
292 -0.67473
293 -2.3268
294 -0.83717
295 -1.6884
296 -0.14697
297 -2.0842
298 -0.99746
299 -1.9511
300 -2.1578
301 -0.42825
302 -1.305
303 -0.53747
304 -0.71995
305 -0.17417
306 -0.27113
307 -1.1312
308 -0.93199
309 -0.82898
310 -0.518
311 -1.5827
312 -1.0027
313 -0.61815
314 -0.50637
315 -1.4729
316 -1.3892
317 -0.32038
318 -0.57709
319 -0.62501
320 -0.85132
321 -0.94792
322 -1.1727
323 -0.42451
324 -0.38901
325 -1.4502
326 -0.67217
327 -1.9168
328 -1.5174
329 -0.97993
330 -0.22108
331 -1.9284
332 -1.1426
333 -0.89718
334 -1.4289
335 -1.0995
336 -1.3311
337 -1.3304
338 -0.75887
339 -1.2675
340 -1.4644
341 -0.28785
342 -0.66662
343 -0.5944
344 -0.30299
345 -0.28045
346 -0.63116
347 -0.56903
348 -0.83563
349 -0.77938
350 -0.86831
351 -0.9142
352 -0.5446
353 -0.44561
354 -0.93658
355 -0.65852
356 -0.88686
357 -0.90083
358 -0.36018
359 -0.92838
360 -0.75359
361 -0.45715
362 -1.2889
363 -1.1519
364 -0.89649
365 -0.52926
366 -0.82103
367 -1.0556
368 -0.13762
369 -0.68244
370 -1.0895
371 -0.5718
372 -0.95167
373 -0.61246
374 -0.29973
375 -2.7848
376 -0.59758
377 -1.4675
378 -0.19856
379 -0.56318
380 -0.74906
381 -0.87477
382 -0.65583
383 -0.65753
384 -1.4686
385 -0.91351
386 -1.3698
387 -0.62915
388 -0.66714
389 -1.7289
390 -0.57797
391 -1.7225
392 -0.92426
393 -1.3583
394 -4.3975
395 -0.96229
396 -2.0304
397 -0.75756
398 -1.3135
399 -1.7998
400 -1.3348
401 -2.0248
402 -1.6043
403 -0.88475
404 -0.81718
405 -0.21388
406 -0.51554
407 -0.86454
408 -3.1465
409 -0.16556
410 -0.88009
411 -1.2721
412 -1.1459
413 -0.85487
414 -0.7772
415 -0.60118
416 -0.63796
417 -1.1423
418 -0.75641
419 -1.4657
420 -0.60953
421 -1.5145
422 -0.66759
423 -1.1388
424 -0.89725
425 -0.91248
426 -0.62631
427 -0.81198
428 -0.99376
429 -1.2931
430 -0.62859
431 -0.40472
432 -0.96079
433 -0.87287
434 -1.8331
435 -1.5677
436 -0.99906
437 -0.52963
438 -1.5849
439 -1.8967
440 -2.6582
441 -0.77121
442 -0.53177
443 -1.9112
444 -2.3533
445 -2.2662
446 -0.49232
447 -0.68035
448 -0.88428
449 -1.269
450 -0.96418
451 -1.4145
452 -0.39776
453 -1.065
454 -2.3557
455 -0.91931
456 -2.8478
457 -1.0746
458 -1.0602
459 -1.8184
460 -1.5166
461 -0.87998
462 -1.0914
463 -0.64885
464 -0.14468
465 -1.1556
466 -0.8862
467 -0.50041
468 -1.7966
469 -0.76414
470 -2.2042
471 -0.50142
472 -1.4847
473 -0.46664
474 -3.2969
475 -0.36338
476 -0.80113
477 -2.7925
478 -2.0343
479 -1.0731
480 -0.98051
481 -1.6279
482 -0.31267
483 -1.0348
484 -1.0383
485 -1.8424
486 -1.2595
487 -0.33066
488 -1.5853
489 -0.71923
490 -0.15578
491 -0.91359
492 -1.1795
493 -0.27407
494 -0.18194
495 -0.21809
496 -0.23857
497 -0.80535
498 -0.91974
499 -1.1782
500 -0.86611
501 -0.76019
502 -0.39267
503 -0.58265
504 -0.45097
505 -0.142
506 -0.18802
507 -0.8034
508 -0.60051
509 -0.25048
510 -0.29455
511 -0.83917
512 -1.9971
513 -1.6708
514 -0.97239
515 -0.74666
516 -0.65656
517 -0.40404
518 -1.4925
519 -1.8011
520 -0.69544
521 -1.2234
522 -1.0663
523 -1.2254
524 -0.8426
525 -0.30337
526 -0.29013
527 -1.5136
528 -1.4728
529 -1.4257
530 -1.5188
531 -0.81144
532 -0.8599
533 -1.2134
534 -0.98853
535 -0.60287
536 -2.0479
537 -0.97372
538 -0.59357
539 -0.54821
540 -0.93953
541 -0.71691
542 -0.98433
543 -1.1528
544 -0.72196
545 -1.4871
546 -0.71852
547 -0.53961
548 -0.77293
549 -1.5548
550 -0.38919
551 -0.36486
552 -1.3017
553 -0.65797
554 -0.82539
555 -1.678
556 -1.8743
557 -0.96781
558 -0.59542
559 -0.92823
560 -0.89907
561 -1.5538
562 -1.9289
563 -1.0808
564 -0.8601
565 -1.2013
566 -1.0227
567 -2.2285
568 -1.7684
569 -1.6292
570 -0.40816
571 -1.073
572 -0.99517
573 -1.077
574 -1.7656
575 -0.72841
576 -1.4091
577 -0.81789
578 -0.17328
579 -0.40502
580 -0.68453
581 -0.51628
582 -1.107
583 -1.4758
584 -0.51042
585 -0.19082
586 -0.8928
587 -1.1655
588 -0.821
589 -1.4938
590 -0.8955
591 -0.80527
592 -1.4003
593 -2.3435
594 -0.49843
595 -1.2283
596 -0.87333
597 -0.831
598 -1.2835
599 -2.1738
600 -0.25475


==> graphs/data/outdoor_f_Kukelova.txt <==
1 -0.42647
2 -0.75986
3 -2.5965
4 -0.45098
5 -0.63655
6 -2.2515
7 -0.33773
8 -0.6842
9 -0.23574
10 -0.81693
11 -0.15929
12 -1.3819
13 -0.26755
14 -0.19698
15 -0.67345
16 -0.20052
17 -1.4152
18 -0.25655
19 -0.67887
20 -0.52802
21 -0.28843
22 -0.89002
23 -1.3743
24 -0.3294
25 -0.93668
26 -1.1561
27 -0.35045
28 -0.49428
29 -0.69775
30 -1.0463
31 -0.72417
32 -1.0033
33 -0.13362
34 -0.30195
35 -1.3172
36 -0.43978
37 -0.27426
38 -0.34497
39 -0.38135
40 -1.9984
41 -0.49922
42 -0.20457
43 -1.8766
44 -0.28365
45 -0.16235
46 -0.33576
47 -0.63683
48 -0.22679
49 -0.59553
50 -0.31272
51 -0.80285
52 -0.50665
53 -1.2404
54 -0.15559
55 -1.576
56 -0.36239
57 -0.815
58 -0.33868
59 -0.60152
60 -0.33006
61 -0.58176
62 -0.21411
63 -2.2112
64 -0.95008
65 -0.46281
66 -0.43484
67 -0.16812
68 -0.29002
69 -0.19579
70 -0.41879
71 -0.18803
72 -0.27941
73 -0.19763
74 -0.61027
75 -1.1691
76 -0.23034
77 -0.50321
78 -0.47499
79 -0.16149
80 -0.62454
81 -1.5756
82 -0.3335
83 -0.78641
84 -1.5566
85 -1.6756
86 -1.5698
87 -0.39339
88 -0.64563
89 -0.42739
90 -0.39869
91 -0.38498
92 -0.68511
93 -0.24134
94 -0.96087
95 -1.0453
96 -0.91826
97 -0.18889
98 -0.21901
99 -0.41673
100 -0.34465
101 -1.0688
102 -0.79551
103 -0.32497
104 -0.82541
105 -0.31427
106 -0.60879
107 -0.83189
108 -0.54025
109 -0.95953
110 -0.33822
111 -0.1674
112 -0.60244
113 -0.44863
114 -0.33503
115 -0.29025
116 -0.44662
117 -0.1508
118 -0.21337
119 -0.5327
120 -0.63609
121 -0.39913
122 -0.86842
123 -1.1062
124 -0.47194
125 -0.32335
126 -1.0379
127 -0.39775
128 -0.45382
129 -0.3177
130 -0.52628
131 -0.37095
132 -0.23841
133 -0.65169
134 -0.31589
135 -0.19831
136 -0.34765
137 -0.24947
138 -0.55238
139 -0.28558
140 -0.16341
141 -0.41483
142 -0.62548
143 -0.37102
144 -0.19789
145 -0.48672
146 -0.59354
147 -0.88733
148 -0.82188
149 -1.2442
150 -0.1838
151 -0.18978
152 -0.45837
153 -0.21871
154 -1.0818
155 -0.30876
156 -0.16741
157 -0.65882
158 -0.61427
159 -1.2737
160 -0.58619
161 -0.50799
162 -0.19106
163 -0.45069
164 -0.33869
165 -0.3136
166 -0.14014
167 -0.47971
168 -0.72129
169 -0.21794
170 -0.42613
171 -0.71965
172 -0.64027
173 -0.40658
174 -0.45435
175 -0.41006
176 -1.1149
177 -0.1878
178 -0.85111
179 -2.3926
180 -1.4159
181 -0.30846
182 -0.55431
183 -0.61744
184 -2.7741
185 -0.37661
186 -0.50676
187 -0.17571
188 -0.3362
189 -0.57012
190 -1.2738
191 -0.52581
192 -0.70855
193 -0.31201
194 -0.16328
195 -0.37348
196 -0.32042
197 -1.3313
198 -0.4788
199 -0.6004
200 -0.2128
201 -0.81337
202 -0.27074
203 -0.67964
204 -0.48669
205 -0.57615
206 -0.29906
207 -1.1902
208 -0.48922
209 -0.31996
210 -0.414
211 -1.4106
212 -0.3398
213 -1.4267
214 -2.4693
215 -1.0503
216 -1.067
217 -0.85505
218 -0.28439
219 -0.49597
220 -0.2168
221 -0.47239
222 -0.76214
223 -0.57263
224 -0.40524
225 -0.27063
226 -0.42474
227 -0.85136
228 -0.25059
229 -0.21536
230 -0.6002
231 -0.36916
232 -0.44645
233 -0.72714
234 -0.22048
235 -0.60668
236 -0.25646
237 -0.55724
238 -0.6806
239 -0.91745
240 -0.61929
241 -0.60058
242 -1.413
243 -0.48527
244 -0.4505
245 -0.74767
246 -0.42741
247 -0.5475
248 -0.59055
249 -0.31491
250 -1.2652
251 -0.76836
252 -1.2909
253 -0.54483
254 -1.2528
255 -0.8529
256 -1.5318
257 -0.36619
258 -1.4789
259 -1.2213
260 -2.739
261 -0.14907
262 -0.56634
263 -0.40922
264 -0.88381
265 -0.77719
266 -0.57097
267 -1.0336
268 -1.1368
269 -0.4101
270 -0.66173
271 -0.53303
272 -0.39829
273 -0.24862
274 -1.0319
275 -1.0278
276 -0.33827
277 -0.33454
278 -0.34693
279 -0.31264
280 -0.22398
281 -0.15282
282 -0.48016
283 -0.54281
284 -1.1449
285 -0.24521
286 -0.39231
287 -0.94697
288 -1.7341
289 -0.43685
290 -0.28911
291 -0.54065
292 -1.3559
293 -1.7867
294 -0.70382
295 -0.46889
296 -1.5448
297 -0.17036
298 -0.89075
299 -0.59013
300 -0.4806
301 -1.0236
302 -0.58838
303 -1.4227
304 -0.18228
305 -1.0263
306 -0.19687
307 -0.711
308 -0.88827
309 -0.20448
310 -0.20452
311 -0.9189
312 -0.3231
313 -0.21665
314 -0.29897
315 -0.49052
316 -0.24964
317 -0.3816
318 -0.24474
319 -0.64353
320 -0.58589
321 -0.258
322 -0.26162
323 -0.87907
324 -0.48089
325 -0.63676
326 -1.6528
327 -0.62131
328 -0.21569
329 -1.609
330 -0.30768
331 -0.49928
332 -0.44664
333 -0.24165
334 -0.73127
335 -0.43978
336 -0.3716
337 -0.85185
338 -0.90287
339 -0.25514
340 -1.1453
341 -0.41415
342 -0.48526
343 -0.24612
344 -0.77124
345 -0.63923
346 -0.42952
347 -0.90064
348 -0.41181
349 -0.22495
350 -0.45722
351 -1.3445
352 -0.36445
353 -0.20682
354 -1.1445
355 -0.94044
356 -0.53014
357 -0.25941
358 -2.6411
359 -0.93026
360 -0.57733
361 -0.69213
362 -1.9015
363 -0.45079
364 -0.56362
365 -0.17984
366 -0.31317
367 -1.015
368 -0.81046
369 -0.63492
370 -0.66519
371 -0.40502
372 -0.54124
373 -0.27585
374 -0.47149
375 -0.96614
376 -0.28413
377 -1.1664
378 -0.64409
379 -1.4197
380 -0.62918
381 -1.2036
382 -0.37919
383 -0.31364
384 -1.355
385 -0.50094
386 -1.2272
387 -0.4211
388 -0.58305
389 -0.63294
390 -0.67881
391 -0.24858
392 -0.30478
393 -0.55287
394 -0.26374
395 -1.7619
396 -0.2846
397 -0.62571
398 -0.41849
399 -0.24963
400 -0.73458
401 -0.17387
402 -0.14546
403 -0.2148
404 -0.34318
405 -0.38537
406 -0.52008
407 -1.0817
408 -0.58234
409 -0.41117
410 -0.30662
411 -0.31892
412 -0.81633
413 -0.4329
414 -0.67674
415 -0.54823
416 -1.9076
417 -0.28755
418 -0.39148
419 -0.28229
420 -0.21337
421 -0.85961
422 -0.38303
423 -0.54591
424 -0.4987
425 -0.40935
426 -0.51293
427 -0.25081
428 -0.2961
429 -0.41172
430 -0.58865
431 -0.8555
432 -0.27639
433 -0.34927
434 -0.50621
435 -0.50469
436 -0.75345
437 -0.48683
438 -0.34189
439 -0.24202
440 -0.23314
441 -0.71558
442 -0.20763
443 -0.58299
444 -0.24403
445 -0.58241
446 -0.53125
447 -0.43861
448 -0.58701
449 -1.1728
450 -0.74328
451 -0.67149
452 -2.3199
453 -0.87462
454 -1.2539
455 -0.54366
456 -0.80808
457 -0.21683
458 -0.22702
459 -0.82639
460 -0.54653
461 -0.38375
462 -0.59898
463 -0.18765
464 -0.35896
465 -0.21321
466 -0.88687
467 -0.56682
468 -0.43313
469 -0.72093
470 -0.21899
471 -0.22863
472 -0.52424
473 -0.14668
474 -0.22561
475 -1.1516
476 -0.78128
477 -0.93332
478 -1.2879
479 -0.34742
480 -0.38587
481 -0.56455
482 -0.43102
483 -0.26156
484 -1.1837
485 -0.81235
486 -0.21537
487 -0.51682
488 -0.54482
489 -0.53003
490 -0.44606
491 -0.16268
492 -0.9207
493 -0.19031
494 -1.6438
495 -0.31224
496 -0.4311
497 -0.83667
498 -1.0689
499 -0.90103
500 -0.41433
501 -0.53304
502 -0.4133
503 -0.31531
504 -0.48109
505 -0.43685
506 -0.61631
507 -0.22803
508 -0.37681
509 -0.66704
510 -0.46129
511 -1.1349
512 -1.3899
513 -0.24828
514 -0.2248
515 -0.2952
516 -0.64021
517 -0.76747
518 -0.38991
519 -0.14928
520 -0.9303
521 -0.34226
522 -0.38193
523 -0.27702
524 -0.9651
525 -0.32709
526 -0.37144
527 -1.2679
528 -0.81883
529 -0.77973
530 -1.2992
531 -0.41794
532 -0.32753
533 -0.28899
534 -1.0988
535 -0.77537
536 -0.65232
537 -0.47453
538 -0.43706
539 -0.82303
540 -0.79052
541 -1.5411
542 -0.33481
543 -0.3545
544 -0.31848
545 -0.86741
546 -0.52024
547 -1.1755
548 -0.31214
549 -0.34136
550 -0.54083
551 -0.7244
552 -1.0269
553 -0.54507
554 -0.63537
555 -0.2347
556 -0.55919
557 -0.73382
558 -0.8136
559 -1.0851
560 -1.988
561 -0.62549
562 -0.28261
563 -0.56361
564 -0.30493
565 -0.94624
566 -0.17972
567 -0.82748
568 -0.31152
569 -0.91397
570 -0.56301
571 -0.24786
572 -0.26958
573 -0.59461
574 -1.1396
575 -0.2047
576 -0.30744
577 -0.36716
578 -0.77505
579 -0.54181
580 -0.33066
581 -0.70234
582 -0.29038
583 -0.6485
584 -0.32616
585 -0.7433
586 -0.25515
587 -0.27594
588 -0.52879
589 -0.1862
590 -0.18324
591 -0.29937
592 -0.48547
593 -1.0904
594 -0.5557
595 -0.13998
596 -0.59866
597 -0.45236
598 -0.49949
599 -1.9443
600 -0.23853


==> graphs/data/outdoor_t.txt <==
1 0.52383
2 0.94712
3 0.28774
4 0.42213
5 1.0602
6 0.65645
7 0.9326
8 0.53282
9 1.1284
10 1.0785
11 0.88207
12 0.26679
13 0.83407
14 0.75904
15 1.1774
16 0.75645
17 0.92916
18 1.0498
19 1.0381
20 0.42933
21 0.76897
22 0.90112
23 1.2172
24 0.55568
25 0.37465
26 0.31427
27 -0.0056922
28 0.99379
29 0.44542
30 0.75525
31 1.1933
32 1.3942
33 0.59322
34 1.0424
35 0.70528
36 0.5789
37 0.96196
38 0.19143
39 0.93327
40 0.56824
41 0.84063
42 0.41404
43 1.0457
44 1.0374
45 0.79872
46 -0.15358
47 1.0271
48 0.90065
49 0.86279
50 0.77384
51 0.10888
52 0.2904
53 0.083331
54 0.1895
55 0.59865
56 0.45983
57 1.1477
58 0.64579
59 0.16929
60 0.82933
61 0.3753
62 0.90097
63 0.35944
64 0.45183
65 0.11724
66 0.79266
67 0.96684
68 0.48864
69 0.93077
70 0.61107
71 0.77131
72 0.71412
73 0.49944
74 0.74399
75 0.61029
76 0.86164
77 0.17976
78 -0.30919
79 0.8728
80 0.55865
81 0.64483
82 -0.72836
83 0.54847
84 0.64506
85 0.46581
86 0.76792
87 0.83901
88 0.65418
89 0.45447
90 0.0036379
91 1.2119
92 0.81385
93 0.43782
94 1.0797
95 1.0691
96 0.084864
97 0.90369
98 0.95126
99 0.9808
100 0.36019
101 1.2102
102 0.77006
103 0.35625
104 0.77744
105 0.37372
106 0.14459
107 0.23331
108 0.55592
109 0.93679
110 1.1228
111 1.0397
112 0.51914
113 1.5025
114 0.9662
115 0.96276
116 0.14888
117 0.53872
118 -0.26478
119 0.72406
120 1.3131
121 1.0088
122 1.0318
123 0.34024
124 0.64431
125 1.1089
126 0.39244
127 0.68985
128 0.81933
129 1.2248
130 0.953
131 1.0319
132 -0.033375
133 0.86836
134 0.89242
135 0.90219
136 0.78467
137 -0.072536
138 0.50693
139 0.23977
140 0.28418
141 0.46109
142 0.51991
143 0.52743
144 1.0152
145 0.65852
146 0.44087
147 0.73346
148 0.37524
149 0.38376
150 1.2449
151 0.91968
152 0.37733
153 1.1391
154 0.17923
155 0.79137
156 0.89046
157 0.21366
158 0.92508
159 0.76635
160 0.7299
161 1.2159
162 1.0025
163 1.704
164 1.488
165 0.8139
166 0.94799
167 0.77714
168 0.068875
169 0.61101
170 0.5245
171 0.75482
172 0.47109
173 1.1862
174 0.2701
175 0.88309
176 0.82743
177 1.0236
178 0.89365
179 -0.067676
180 0.71862
181 1.1657
182 0.71392
183 0.8858
184 1.124
185 0.53321
186 0.88271
187 0.78667
188 1.1326
189 -0.40211
190 1.0629
191 0.9711
192 1.0113
193 0.87392
194 0.56014
195 0.53315
196 0.99448
197 0.26257
198 0.52088
199 1.6384
200 0.69778
201 0.35883
202 1.2828
203 0.96219
204 0.096947
205 0.89387
206 -0.010884
207 0.83043
208 0.33941
209 1.4751
210 0.66987
211 0.8107
212 0.85069
213 1.1151
214 1.0367
215 0.82054
216 0.42072
217 0.70152
218 0.45572
219 0.90871
220 1.113
221 1.4324
222 0.88015
223 0.64141
224 1.4206
225 -0.19828
226 0.63389
227 1.049
228 0.89393
229 0.74661
230 0.68823
231 0.62974
232 0.81483
233 0.02788
234 0.87433
235 0.79691
236 0.56648
237 0.68166
238 0.80477
239 0.81392
240 1.0077
241 1.0619
242 0.6515
243 0.92943
244 0.082257
245 0.2026
246 0.65542
247 -0.092163
248 1.1156
249 0.59258
250 1.3145
251 -0.077021
252 0.81487
253 0.26773
254 1.1819
255 0.39402
256 0.4259
257 1.035
258 0.55293
259 0.96198
260 0.36923
261 0.9112
262 0.94544
263 0.51943
264 0.79352
265 0.41851
266 0.86872
267 0.5026
268 1.8538
269 1.4003
270 1.3138
271 0.059039
272 -0.32017
273 0.30442
274 0.88431
275 -0.66709
276 -0.96702
277 0.39599
278 0.76831
279 0.30158
280 0.33826
281 0.13709
282 0.48725
283 0.67038
284 0.47768
285 0.72102
286 0.60094
287 0.65749
288 1.0322
289 1.0917
290 0.23963
291 0.46342
292 0.82653
293 0.75733
294 1.1659
295 -0.10383
296 0.52804
297 0.90617
298 0.57936
299 1.0066
300 0.34872
301 0.91905
302 1.2088
303 1.1576
304 0.21333
305 0.091899
306 0.87884
307 0.51552
308 0.66353
309 0.85209
310 0.5124
311 0.72714
312 1.1789
313 0.36339
314 0.82082
315 1.3391
316 0.7622
317 0.87961
318 0.63011
319 0.28742
320 0.83919
321 0.88383
322 0.52627
323 0.70524
324 0.6119
325 0.81873
326 0.61964
327 1.201
328 -0.64665
329 0.2695
330 0.76293
331 -0.16769
332 0.56358
333 -0.027753
334 0.40186
335 0.85929
336 0.75195
337 1.1101
338 1.0151
339 0.68953
340 1.2708
341 0.88906
342 0.53506
343 0.77802
344 0.7626
345 1.0203
346 0.7939
347 0.19127
348 0.35546
349 1.2501
350 1.138
351 0.79644
352 0.92987
353 0.70932
354 0.51142
355 1.0647
356 1.0381
357 0.82055
358 0.66795
359 1.0468
360 0.18249
361 0.78231
362 -0.18101
363 1.2821
364 0.66982
365 0.45281
366 0.87678
367 0.40883
368 0.87353
369 0.73251
370 0.88373
371 0.91855
372 0.35258
373 -0.80069
374 0.88378
375 0.59436
376 0.46494
377 0.45654
378 1.1812
379 1.0606
380 0.8103
381 0.95045
382 0.3441
383 0.82739
384 1.3135
385 0.89003
386 1.2728
387 0.61401
388 0.49832
389 0.19674
390 0.88835
391 -0.02099
392 1.041
393 0.68824
394 0.9531
395 0.46921
396 0.45982
397 0.67431
398 0.63969
399 -0.019625
400 0.010259
401 0.36787
402 0.51874
403 0.84939
404 0.94273
405 0.50612
406 0.81217
407 0.94604
408 0.71719
409 0.30685
410 0.21865
411 0.67362
412 0.15249
413 0.84606
414 0.44213
415 0.75024
416 0.44501
417 0.86924
418 0.44761
419 0.7278
420 0.40069
421 0.98453
422 0.25851
423 0.29843
424 0.48155
425 0.11051
426 0.58758
427 0.46968
428 0.75749
429 0.58802
430 0.78426
431 -0.021128
432 0.29445
433 0.5993
434 0.88797
435 0.25253
436 0.85291
437 0.69548
438 0.3084
439 0.41725
440 0.66818
441 1.1419
442 0.41989
443 0.63598
444 0.71346
445 0.19882
446 0.84062
447 1.1161
448 0.667
449 0.87233
450 0.95331
451 0.92224
452 0.68599
453 0.21466
454 0.35835
455 0.77529
456 0.35072
457 0.82627
458 0.42326
459 0.62333
460 0.88726
461 0.6076
462 1.2098
463 0.28947
464 1.1132
465 0.81118
466 0.34518
467 0.63491
468 1.0675
469 0.3788
470 0.42975
471 1.1069
472 0.68855
473 1.0751
474 0.12305
475 1.1684
476 0.72736
477 0.97098
478 0.60276
479 0.21715
480 1.0017
481 0.72117
482 0.93867
483 0.95971
484 0.81893
485 0.43746
486 0.30056
487 0.33572
488 0.47802
489 0.39647
490 0.9029
491 0.44971
492 0.27867
493 0.16615
494 0.50784
495 0.7732
496 0.52576
497 0.88955
498 0.96123
499 0.88389
500 0.51725
501 0.81872
502 0.34124
503 0.21233
504 0.65678
505 0.49074
506 -0.23699
507 0.84429
508 0.54026
509 0.47633
510 0.2784
511 1.0518
512 0.39946
513 0.98746
514 0.62516
515 0.95578
516 0.91109
517 -0.16638
518 0.63094
519 0.41202
520 0.67921
521 0.47948
522 0.47757
523 1.0391
524 0.70694
525 0.63899
526 0.58726
527 0.56589
528 0.98762
529 1.166
530 1.0582
531 0.49104
532 -0.45715
533 0.51082
534 0.55654
535 0.51917
536 0.39802
537 0.86634
538 1.2767
539 0.3905
540 1.0669
541 0.8523
542 0.94253
543 0.68694
544 0.71576
545 1.0304
546 0.82472
547 0.95253
548 0.59697
549 0.99337
550 0.52688
551 0.86886
552 0.65022
553 1.0327
554 0.61124
555 0.74034
556 0.53824
557 0.73302
558 0.89506
559 1.0029
560 0.86309
561 0.012942
562 0.85009
563 0.67613
564 0.93308
565 0.21946
566 1.0875
567 0.61103
568 0.099282
569 0.86961
570 0.59355
571 1.05
572 0.94416
573 0.64298
574 0.7338
575 0.91808
576 0.20292
577 0.28562
578 1.001
579 1.2166
580 1.1306
581 0.14995
582 0.74469
583 -0.12942
584 0.93569
585 0.26539
586 0.32121
587 -0.14232
588 0.29284
589 0.69172
590 0.71504
591 0.88722
592 0.834
593 0.98724
594 1.1981
595 0.5981
596 0.38893
597 0.45235
598 0.5629
599 0.8572
600 0.98292


==> graphs/data/outdoor_t_Ding.txt <==
1 0.84499
2 1.2172
3 0.64144
4 1.2771
5 1.6064
6 1.0022
7 1.0117
8 0.92832
9 1.2855
10 1.3981
11 1.2021
12 0.7821
13 0.84851
14 0.80897
15 0.38013
16 0.54589
17 1.069
18 1.1099
19 0.75209
20 0.34547
21 -0.9084
22 1.2257
23 1.3789
24 0.94927
25 0.33604
26 0.90469
27 0.68278
28 0.95746
29 0.65031
30 0.49748
31 0.22969
32 0.60135
33 0.71823
34 0.97982
35 0.9564
36 0.93308
37 0.75802
38 0.84842
39 0.87589
40 1.0613
41 0.42015
42 1.1445
43 1.1575
44 1.1268
45 0.92537
46 0.79024
47 0.60883
48 0.44451
49 0.91371
50 0.7826
51 0.75771
52 0.61541
53 0.22896
54 0.70728
55 0.40642
56 0.51882
57 1.0159
58 0.61233
59 0.14154
60 0.6801
61 1.1035
62 0.51485
63 0.85239
64 0.99902
65 0.85534
66 0.92458
67 0.43591
68 0.44193
69 1.0417
70 0.93387
71 1.0087
72 0.77346
73 0.80029
74 0.98716
75 1.0315
76 0.91692
77 0.55577
78 -0.28038
79 0.69681
80 1.1437
81 0.88097
82 0.18193
83 0.68146
84 0.78538
85 1.0771
86 0.93819
87 0.70058
88 1.0143
89 0.95934
90 0.80859
91 0.4309
92 1.1009
93 1.1216
94 0.81248
95 0.508
96 1.2979
97 1.088
98 1.1205
99 1.1764
100 0.50327
101 1.4737
102 1.0367
103 0.17308
104 0.52183
105 0.90748
106 0.64566
107 1.2353
108 1.3744
109 1.3493
110 1.2636
111 1.4937
112 0.97778
113 1.3425
114 0.98346
115 1.4509
116 1.1247
117 0.045823
118 0.99714
119 0.72658
120 0.86874
121 1.5148
122 1.0358
123 0.63039
124 1.0316
125 1.3949
126 1.187
127 1.0836
128 0.6673
129 0.9613
130 0.78188
131 1.3693
132 1.4118
133 1.766
134 1.5013
135 1.2547
136 1.5241
137 1.1
138 1.8887
139 0.7744
140 1.3602
141 0.9691
142 1.4225
143 1.4957
144 1.468
145 0.8268
146 1.0382
147 0.94266
148 1.4258
149 1.0349
150 1.7524
151 0.85319
152 1.4985
153 1.5702
154 1.7161
155 1.4198
156 1.3031
157 1.3779
158 1.6583
159 1.6485
160 1.5711
161 0.85418
162 1.4849
163 1.8002
164 NaN
165 1.9015
166 1.5535
167 1.4322
168 1.2452
169 1.7545
170 1.5215
171 1.5645
172 1.5763
173 1.8689
174 1.7368
175 1.6285
176 1.836
177 1.8566
178 1.693
179 1.6102
180 1.469
181 1.5095
182 1.6562
183 1.889
184 1.7882
185 1.6154
186 1.4156
187 1.2513
188 1.4312
189 1.4831
190 1.388
191 1.4432
192 1.3801
193 0.92976
194 1.5497
195 1.0349
196 1.4559
197 1.8531
198 1.6039
199 1.5151
200 1.8571
201 1.3527
202 1.7985
203 1.0722
204 1.2389
205 1.4472
206 0.95441
207 1.5721
208 1.8233
209 NaN
210 1.6988
211 1.5346
212 1.3616
213 1.4484
214 1.498
215 1.5619
216 1.4035
217 1.7329
218 1.4775
219 1.8813
220 1.7119
221 1.8418
222 1.8879
223 1.8249
224 1.8398
225 1.7306
226 1.617
227 1.8804
228 1.885
229 1.4049
230 1.8792
231 1.8812
232 1.3566
233 1.0191
234 0.44785
235 1.552
236 1.6538
237 1.8225
238 1.4937
239 1.7843
240 1.2431
241 1.4824
242 1.6537
243 1.7418
244 1.3945
245 1.5616
246 1.2198
247 1.3237
248 1.6098
249 0.71983
250 1.4561
251 1.4315
252 1.7604
253 1.5581
254 1.2044
255 0.81395
256 1.6431
257 1.571
258 1.6032
259 1.5093
260 1.7215
261 1.6208
262 0.9185
263 1.3732
264 0.6894
265 1.834
266 1.6945
267 1.8551
268 1.8877
269 1.7502
270 1.5254
271 1.8089
272 1.8931
273 1.7259
274 1.6195
275 1.8039
276 1.6321
277 1.2614
278 1.7687
279 1.2871
280 1.3803
281 1.0197
282 1.0367
283 1.7403
284 1.6326
285 1.5854
286 0.40035
287 1.1404
288 1.0744
289 1.1593
290 1.198
291 1.5847
292 1.658
293 0.99336
294 0.98791
295 1.805
296 1.5142
297 1.9354
298 1.8237
299 0.84167
300 1.8185
301 1.2795
302 1.5035
303 1.7112
304 1.9279
305 1.9056
306 1.8942
307 1.5318
308 1.3408
309 1.2328
310 1.4443
311 1.7185
312 1.4701
313 1.6961
314 1.2412
315 0.73466
316 1.4368
317 1.6378
318 1.4847
319 1.4857
320 0.86511
321 0.9201
322 1.2213
323 1.2829
324 0.76845
325 0.99591
326 0.97539
327 1.6741
328 0.72782
329 0.45252
330 1.7605
331 0.69076
332 1.2244
333 0.40756
334 0.96492
335 0.47018
336 0.77398
337 1.5183
338 1.7662
339 1.2373
340 1.679
341 1.842
342 1.0402
343 1.5804
344 1.3276
345 1.8383
346 1.2912
347 0.83063
348 1.5417
349 1.6255
350 1.4762
351 1.3724
352 1.4384
353 1.1937
354 1.581
355 1.8198
356 1.7861
357 1.508
358 1.6563
359 1.503
360 1.3008
361 1.0276
362 1.3618
363 1.0397
364 0.65837
365 1.2567
366 0.94479
367 1.2533
368 1.71
369 0.68013
370 1.2418
371 1.068
372 1.0256
373 1.1182
374 1.3452
375 0.66809
376 0.84105
377 -0.12259
378 1.337
379 1.2532
380 0.72583
381 1.5204
382 1.6342
383 1.6386
384 1.2838
385 1.0999
386 0.98255
387 1.1999
388 0.96107
389 0.23121
390 1.0815
391 0.82622
392 1.0086
393 0.94078
394 0.82414
395 0.70844
396 1.0977
397 0.54553
398 0.8793
399 0.58595
400 0.48281
401 0.48073
402 0.45175
403 0.83274
404 1.2028
405 1.0955
406 1.0711
407 0.90841
408 0.66515
409 1.0484
410 0.597
411 0.67516
412 0.62095
413 0.98387
414 1.0311
415 0.99751
416 1.0518
417 0.54075
418 0.6518
419 0.48316
420 0.84481
421 0.47643
422 0.73711
423 0.32359
424 0.60151
425 -0.022849
426 1.2843
427 0.9671
428 0.89307
429 0.80825
430 1.1382
431 1.1529
432 0.85683
433 0.57669
434 0.99625
435 0.69463
436 0.47744
437 1.0555
438 1.1712
439 0.57025
440 0.90239
441 1.283
442 1.2194
443 0.86443
444 0.52125
445 0.43896
446 0.86941
447 1.1039
448 1.0693
449 -0.1712
450 0.68033
451 0.86677
452 1.8136
453 0.91656
454 0.777
455 0.065764
456 0.3852
457 1.3399
458 0.48714
459 0.28889
460 1.431
461 1.3291
462 0.75495
463 0.89656
464 1.3349
465 1.0702
466 1.104
467 0.72839
468 1.7138
469 0.80066
470 0.43867
471 0.70343
472 1.0218
473 1.0945
474 0.95415
475 0.8414
476 0.91019
477 1.1231
478 0.89485
479 0.73778
480 1.4911
481 1.8109
482 1.87
483 1.8691
484 0.8706
485 1.429
486 0.4982
487 1.576
488 0.76514
489 1.0774
490 1.8867
491 1.3602
492 1.5923
493 1.7166
494 1.6023
495 1.5228
496 1.491
497 1.4478
498 1.6816
499 1.4867
500 1.4951
501 1.4384
502 1.2975
503 1.3107
504 0.65692
505 1.0241
506 1.3629
507 1.2926
508 1.5594
509 1.6905
510 0.71746
511 1.8102
512 1.6625
513 1.9065
514 1.9013
515 1.9245
516 1.3832
517 1.7416
518 1.4318
519 1.6375
520 1.7094
521 1.5495
522 1.4519
523 1.5693
524 1.7354
525 1.7268
526 1.8249
527 1.7949
528 1.4889
529 0.9576
530 1.3294
531 1.3699
532 1.383
533 1.4646
534 0.34256
535 1.2873
536 1.3898
537 0.55372
538 1.4351
539 0.71644
540 1.1222
541 1.4895
542 0.91936
543 1.4063
544 1.2312
545 1.0047
546 1.0341
547 0.2916
548 1.2491
549 0.79832
550 0.26568
551 1.321
552 0.80143
553 0.82311
554 0.86745
555 0.6577
556 1.1397
557 0.95353
558 1.1086
559 0.91371
560 0.76397
561 1.052
562 1.2984
563 0.92684
564 1.162
565 0.84759
566 0.94322
567 0.71418
568 0.77879
569 0.60234
570 1.0769
571 1.0113
572 0.65952
573 0.98661
574 0.77744
575 0.94482
576 0.46214
577 0.45621
578 1.1237
579 0.35936
580 0.97573
581 0.81946
582 0.66982
583 1.1256
584 1.1536
585 1.3534
586 0.92241
587 0.75393
588 0.51408
589 0.32633
590 0.62267
591 0.74123
592 1.0966
593 1.3213
594 1.0945
595 1.2753
596 0.95032
597 1.2179
598 0.40721
599 1.0543
600 1.4933


==> graphs/data/outdoor_t_Kukelova.txt <==
1 1.8828
2 1.9469
3 1.8644
4 1.9084
5 1.919
6 1.9212
7 1.5368
8 1.9451
9 1.6666
10 1.918
11 1.7255
12 1.8833
13 1.6956
14 1.8661
15 1.7569
16 1.5712
17 1.9174
18 1.9011
19 1.8803
20 1.927
21 1.8263
22 1.9529
23 1.1038
24 1.9092
25 1.8118
26 1.9277
27 1.3006
28 1.3428
29 1.8974
30 0.68063
31 0.35526
32 0.84652
33 1.9463
34 1.2527
35 0.67709
36 1.9333
37 1.8992
38 1.9288
39 1.6949
40 1.8713
41 1.0499
42 1.9139
43 1.9379
44 1.9369
45 1.8669
46 1.9013
47 0.86169
48 0.64536
49 0.98856
50 1.922
51 1.8916
52 1.9474
53 1.9482
54 1.7067
55 1.4254
56 1.5808
57 1.0753
58 1.4681
59 0.88975
60 1.2873
61 1.2765
62 1.5014
63 0.63918
64 1.2605
65 0.44194
66 1.0618
67 1.0776
68 1.5413
69 1.2501
70 1.1012
71 1.7958
72 1.1194
73 1.8626
74 1.9091
75 1.9033
76 1.7933
77 0.8625
78 1.3591
79 1.6283
80 1.3302
81 0.77702
82 1.5385
83 0.804
84 0.80281
85 0.8495
86 0.69816
87 1.8693
88 0.73135
89 1.2688
90 1.094
91 1.0647
92 1.0815
93 1.2034
94 1.4428
95 1.7969
96 1.0728
97 1.5736
98 1.5753
99 1.4882
100 0.97751
101 1.4064
102 0.98169
103 1.4714
104 0.95922
105 1.2925
106 1.4452
107 1.4931
108 0.021744
109 1.153
110 1.3871
111 1.6968
112 1.0685
113 1.5877
114 1.0586
115 1.9271
116 0.81718
117 1.6975
118 1.2956
119 1.8452
120 1.1062
121 1.2163
122 1.1565
123 1.8919
124 1.2989
125 1.4105
126 1.6785
127 1.2097
128 1.5007
129 1.5972
130 1.393
131 1.0959
132 1.2885
133 1.8735
134 1.8106
135 1.8699
136 1.5241
137 1.6243
138 1.9333
139 1.3699
140 1.9533
141 1.7622
142 1.7938
143 1.4019
144 1.4314
145 1.2922
146 0.37198
147 1.8921
148 0.68427
149 -0.10928
150 1.8451
151 1.8535
152 0.8226
153 1.2344
154 0.75124
155 1.0022
156 1.8384
157 1.1426
158 1.4141
159 0.0087385
160 1.6396
161 1.5643
162 1.7772
163 1.7697
164 0.97474
165 1.0803
166 1.6564
167 1.4139
168 1.3264
169 1.8445
170 1.8589
171 1.8873
172 1.3936
173 1.9334
174 0.96635
175 1.3105
176 0.59711
177 1.9537
178 0.70119
179 1.1837
180 1.814
181 1.5965
182 1.4051
183 0.90325
184 1.1008
185 1.8796
186 1.2174
187 1.0256
188 1.1276
189 0.92408
190 1.1349
191 1.2318
192 1.3081
193 1.2668
194 1.06
195 1.4156
196 1.6073
197 0.76764
198 0.70458
199 1.7837
200 1.7897
201 1.6819
202 1.7044
203 1.6513
204 1.9131
205 1.4827
206 1.9264
207 1.7129
208 1.8748
209 1.6848
210 1.6495
211 1.9324
212 1.3577
213 1.9357
214 1.9519
215 1.4585
216 0.73978
217 1.8893
218 1.889
219 1.729
220 1.8931
221 1.6648
222 1.5539
223 1.9132
224 1.3101
225 1.9071
226 1.8064
227 1.705
228 1.0931
229 1.9145
230 1.8349
231 1.9248
232 1.1635
233 1.8633
234 1.8253
235 1.481
236 1.8517
237 1.9371
238 0.93389
239 1.9477
240 1.8782
241 1.739
242 1.9317
243 1.8931
244 1.1336
245 1.9536
246 1.6807
247 1.4062
248 1.7796
249 1.9183
250 1.7053
251 1.9131
252 1.8018
253 1.9114
254 1.7659
255 1.8325
256 0.85211
257 1.4427
258 1.527
259 1.8958
260 1.4732
261 0.90383
262 0.44731
263 1.8195
264 1.9492
265 1.5288
266 1.8784
267 1.727
268 1.8425
269 1.5323
270 1.7838
271 1.9391
272 1.8624
273 1.7303
274 1.1412
275 1.8665
276 1.4929
277 1.8751
278 1.9025
279 0.023357
280 1.6418
281 0.80552
282 1.7799
283 1.9383
284 1.5739
285 1.9494
286 1.9031
287 1.3288
288 0.92686
289 0.77095
290 1.5826
291 1.2828
292 1.7737
293 1.9063
294 1.9292
295 1.9228
296 1.7162
297 1.5871
298 1.2197
299 1.2643
300 1.108
301 1.9532
302 1.9341
303 1.8853
304 1.8187
305 1.4883
306 1.7849
307 1.479
308 -0.35325
309 1.4417
310 1.4013
311 1.9211
312 1.9465
313 1.5109
314 1.5653
315 1.9394
316 1.8153
317 1.9476
318 1.4308
319 1.2012
320 1.5964
321 1.9145
322 1.6209
323 1.5941
324 1.9309
325 1.568
326 1.9053
327 1.9271
328 1.3449
329 0.8061
330 1.6311
331 1.0107
332 1.7987
333 1.512
334 1.8854
335 1.7182
336 1.6782
337 1.7901
338 1.8677
339 1.9244
340 1.8545
341 1.9424
342 1.9139
343 1.9511
344 1.9396
345 1.0071
346 1.9447
347 0.55282
348 1.2677
349 1.4888
350 1.9235
351 0.86782
352 1.5378
353 1.5683
354 1.9142
355 1.3071
356 1.4845
357 1.1704
358 1.6843
359 1.8734
360 1.8417
361 1.2589
362 0.63863
363 1.8945
364 1.5114
365 1.9085
366 1.4326
367 0.24708
368 0.36452
369 0.26678
370 1.2543
371 1.5234
372 0.92052
373 1.5047
374 1.698
375 0.69761
376 1.3112
377 0.38466
378 1.0644
379 0.69663
380 0.84704
381 1.8119
382 1.8432
383 1.0968
384 0.6729
385 1.1136
386 1.9348
387 1.5049
388 1.1871
389 1.5015
390 1.1829
391 1.7065
392 1.8001
393 1.7843
394 1.4366
395 1.9433
396 1.3598
397 0.78921
398 1.2378
399 1.5521
400 0.97915
401 1.7818
402 1.9495
403 1.1477
404 1.5965
405 0.81049
406 1.1451
407 0.90523
408 1.3351
409 1.9292
410 0.67988
411 1.4708
412 0.777
413 1.6213
414 1.3514
415 0.96478
416 -0.069304
417 1.9295
418 1.9114
419 1.3685
420 1.3314
421 1.1698
422 1.3811
423 1.0481
424 1.835
425 1.8698
426 1.4179
427 1.6522
428 1.9062
429 1.762
430 1.9031
431 1.9428
432 1.5868
433 1.1515
434 1.2736
435 1.406
436 1.0072
437 1.508
438 1.8672
439 1.8936
440 1.9509
441 1.4272
442 0.9622
443 1.1076
444 1.5152
445 1.3141
446 1.5542
447 1.9431
448 0.80182
449 1.9071
450 1.0737
451 0.92844
452 1.1968
453 1.9179
454 1.4479
455 1.0646
456 1.1938
457 1.8321
458 1.9337
459 0.7869
460 1.8464
461 1.3716
462 0.87309
463 1.6213
464 1.6258
465 1.8471
466 1.9215
467 1.9455
468 1.8725
469 1.8759
470 1.8889
471 1.2728
472 1.3721
473 1.7769
474 1.572
475 0.90617
476 1.1467
477 1.8912
478 1.0413
479 1.592
480 1.6475
481 1.5107
482 1.6006
483 1.7092
484 1.8346
485 1.2008
486 1.9097
487 1.844
488 1.917
489 1.2016
490 0.99771
491 1.6656
492 0.97607
493 1.5939
494 1.9438
495 1.3308
496 1.9379
497 1.1507
498 1.434
499 1.704
500 1.5513
501 1.1661
502 0.59576
503 1.5587
504 1.9127
505 1.2318
506 0.89069
507 1.4697
508 1.9452
509 0.54315
510 1.3137
511 1.9349
512 1.032
513 1.2998
514 1.3766
515 1.2232
516 1.9114
517 1.9465
518 0.53248
519 1.393
520 -0.046993
521 1.5485
522 1.5431
523 1.1638
524 1.9084
525 1.6176
526 1.4952
527 0.48772
528 0.89622
529 0.9623
530 1.8902
531 1.9295
532 1.6021
533 1.6742
534 0.67792
535 1.9262
536 1.8795
537 0.93813
538 1.2752
539 1.2082
540 0.25832
541 1.1653
542 1.5238
543 1.6722
544 1.2372
545 1.8886
546 1.8582
547 0.92148
548 1.2583
549 1.9417
550 1.2823
551 1.0191
552 1.061
553 1.2835
554 0.76431
555 1.471
556 0.76239
557 1.2747
558 1.261
559 0.88561
560 1.0441
561 1.0683
562 1.7667
563 0.88393
564 1.7005
565 1.9416
566 1.7024
567 1.787
568 1.2701
569 1.0687
570 1.0454
571 1.0932
572 1.5668
573 1.9362
574 1.8828
575 1.655
576 1.2215
577 1.9266
578 1.9468
579 1.8235
580 1.5415
581 1.576
582 1.7055
583 1.007
584 1.787
585 1.88
586 1.2765
587 1.3087
588 1.9345
589 1.1272
590 1.8233
591 1.3166
592 1.5991
593 1.2394
594 1.2468
595 1.3785
596 1.9277
597 1.2033
598 1.9459
599 0.5212
600 1.8299

